Geometry of Graph Partitions via Optimal Transport

We define a distance metric between partitions of a graph using machinery from optimal transport. Our metric is built from a linear assignment problem that matches partition components, with assignment cost proportional to transport distance over graph edges. We show that our distance can be computed using a single linear program without precomputing pairwise assignment costs and derive several theoretical properties of the metric. Finally, we provide experiments demonstrating these properties empirically, specifically focusing on its value for new problems in ensemble-based analysis of political districting plans.

==> experiments/Mattingly/MattinglyMDS.csv <==
,X,Y,label
0,4.340829237714831,-14.491924774465675,a
1,15.48360491770131,46.63980770479654,a
2,30.789397244017948,35.08609886155533,a
3,18.189098329557364,-1.7983692534787108,b
4,32.681012993505995,-11.91274324852222,b
5,36.34124467872573,23.85230410980898,b
6,5.976599175351611,-26.981871485014715,b
7,-19.537293927855494,-7.069215675259009,b
8,18.15043037214758,-35.448194785583304,b
9,30.67465991725625,16.378302050906974,b
10,-34.822039805639456,-0.3241463075635598,b
11,-7.409559576405611,35.15676376997968,b
12,38.82931858405629,22.410948944319767,b
13,28.30297235183179,-10.062432372752966,b
14,-39.75129341339253,11.583757196339755,b
15,-35.17951601961629,-29.464068146726483,b
16,-30.0595954566875,32.21176739806551,b
17,-2.569673928468968,19.72209914773827,b
18,5.404654810319502,-39.47588849256635,b
19,20.269643998119747,40.51821669135804,b
20,4.762108754634044,42.57331582169123,b
21,-44.818389127571734,19.772034210621648,b
22,51.00310185693829,5.493710522992703,b
23,-23.833848436611408,17.446434404527622,b
24,13.325995079108855,-40.952670225934234,b
25,36.45510492611381,4.749450914298801,b
26,-23.75677588589509,-42.840431257247765,b
27,-18.100043858860904,23.465902985820307,b
28,-21.209257568625567,39.97824412366973,b
29,4.796519913257594,31.15244033239616,b
30,-26.430387756991067,-17.760776397382422,b
31,-9.350560991710784,21.40294672915624,b
32,-10.746431709346428,-14.001817973542058,b
33,10.44657024906971,6.816287065759836,b
34,-25.722975889633812,35.36879719019417,b
35,27.651247679377807,6.8716921593996165,b
36,16.96138945865031,15.942011957424842,b
37,2.5217263497230067,-31.154542335282944,b
38,-5.7907140531271315,12.115395123200704,b
39,14.87734281010698,-28.167927406125063,b
40,-30.862248262284314,2.427439424301198,b
41,10.605258338180555,-10.678330700706393,b
42,39.840974712225986,8.852571920841717,b
43,14.91427391999745,-12.287593529168864,b
44,-9.895581479279272,1.8157333767794686,b
45,-7.86436877409139,-23.75458180796134,b
46,38.62853156032867,-44.86132523796323,b
47,-38.21468664546821,5.222350535362547,b
48,40.457070220366916,-3.0354586606920724,b
49,-41.308598503573705,23.124296391550892,b
50,-18.530800986557054,-25.89237105527629,b
51,24.750639174215763,24.539561013489102,b
52,36.350669491392004,-24.915693558234434,b
53,-45.87850592344933,-2.9489817767326447,b
54,-4.0600441202501445,-20.018657070011,b
55,16.155140019291895,9.836932343437873,b
56,-21.476127467868334,-19.90116795435567,b
57,42.58264977964319,-6.94419778757445,b
58,-31.70468517162434,-32.5849048848775,b
59,-14.578738797928622,41.29823866371993,b
60,33.07724645984106,-27.763458051874807,b
61,24.077473771119216,35.88736864115137,b
62,2.860702226556222,8.1333223660975,b
63,-11.775634595617603,-37.53280357464512,b
64,16.74789358559504,23.160483709833176,b
65,-38.02743381261344,-18.797299041653268,b
66,0.7074100516722112,21.658365273774034,b
67,2.0842493454201323,-5.086281069484438,b
68,-4.615234133827349,-1.828907229639927,b
69,-2.794981560525534,-47.97282877867151,b
70,21.86233610235101,-34.2953408169801,b
71,9.676125098586182,-17.49748817530744,b
72,24.582938581364306,-16.013063813757842,b
73,2.2353565512002795,-39.55935326497399,b
74,-27.668730814478437,-5.059324238462677,b
75,10.521570729053419,-2.173334956534524,b
76,-25.87716889920815,12.570886579366631,b
77,21.568517852547657,3.704934226687368,b
78,-37.74235070632862,15.762426105955798,b
79,38.61446613261293,-17.0367232044235,b
80,-34.70881741100635,-6.712152679739685,b
81,-4.465138405345918,5.9466573390790085,b
82,-27.80471723150974,-20.694544671761722,b
83,11.528795812594309,25.85537818478511,b
84,3.4151141205979916,14.417190937588359,b
85,9.46635905053328,18.094574459845884,b
86,9.64282808536653,39.58956696234963,b
87,-46.94537889791706,-12.800311537825108,b
88,-30.929912903808656,24.83200118807692,b
89,-12.199512865127874,14.673680321093059,b
90,-15.581187268011025,-15.060450794395852,b
91,-8.978529370551337,-44.06242378150951,b
92,-23.11194328981465,4.720966890945951,b
93,27.83192305261364,-22.579519857183808,b
94,43.464340861886804,-12.02965299669006,b
95,-16.498625159452885,-32.511313929975266,b
96,-1.7887579389435135,-29.00552206322913,b
97,-5.979054225878563,29.76096251508085,b
98,-2.117762211039476,39.92182044100612,b
99,-23.411813134620193,23.285943461498736,b


==> experiments/Mattingly/Mattingly_nearby_XY.csv <==
,X,Y,seed
0,-33.47822488638645,3.7658526545877873,r
1,-34.04977694226422,2.456996625583958,r
2,-34.698890581218606,4.0464832340791865,r
3,-34.569255262723104,2.065897170657106,r
4,-34.21336424629982,2.145420340242886,r
5,-33.261449631722776,4.69432051904035,r
6,-34.65217294758918,3.090313302697897,r
7,-35.218088306333314,2.23038444219123,r
8,-33.137262970692774,4.124169778948904,r
9,-34.67971750013183,1.4352419039077198,r
10,-34.80779613280648,3.687344097344841,r
11,-29.404606508292982,5.223762777449926,r
12,-31.504488611755185,2.0536885288611657,r
13,-33.97049455966817,2.4819223863337108,r
14,-35.22870031494927,1.0705402311537426,r
15,-33.5047982886666,1.4126797132295508,r
16,-31.04992921613763,2.626465065846027,r
17,-33.85572829523493,1.9839732289666259,r
18,-34.543288008898685,2.771340411872167,r
19,-33.658617434902794,2.2029670343189984,r
20,-33.73245058334538,0.627135625121646,r
21,-35.01399778178783,1.6111266152183994,r
22,-34.88777577157732,0.4780517061228018,r
23,-30.869475703329705,4.107204081064392,r
24,-34.96949997962543,2.6151265555794403,r
25,-34.31635376655865,2.6401168232399783,r
26,12.228883895506446,-18.276004540912137,b
27,11.80128297572783,-19.511019048166045,b
28,11.612481712986819,-19.97410305884406,b
29,11.221871625169051,-20.355695429928854,b
30,11.995373162581197,-19.725902172296507,b
31,13.111619768106326,-18.423211046746147,b
32,9.34746152147436,-19.89784635332231,b
33,12.888808114195637,-20.51797314251558,b
34,11.786284348084296,-18.747181906038307,b
35,8.413528789678331,-21.00920842129186,b
36,8.303915706963348,-21.792458561903526,b
37,12.250316864000169,-18.391496354236764,b
38,11.898781049958345,-18.24115579866408,b
39,12.043559715347905,-19.133925314816867,b
40,11.049607551899385,-19.943528247713626,b
41,12.827859567478551,-19.44179587563188,b
42,10.505446488110735,-20.313703817894663,b
43,11.115881853632974,-20.443598728885842,b
44,10.026795128802338,-20.609761640050188,b
45,11.919623038852938,-20.305530038586117,b
46,10.195562270398746,-19.218004665195753,b
47,11.191849850268357,-18.859286791726714,b
48,11.082943785062033,-19.71877877574027,b
49,10.253233540278124,-20.62451794234695,b
50,12.474333174878918,-21.346311988152472,b
51,21.087122868923565,13.890507137071786,g
52,22.462735940344828,14.496378934139745,g
53,20.93007915016689,14.902722674362003,g
54,20.524500132497757,13.101322138427346,g
55,21.18262588403625,15.52552258995874,g
56,21.57339155767077,15.652848686795252,g
57,21.656275036512017,13.433205554838764,g
58,22.657046319668574,15.578081431617234,g
59,21.274936089411877,13.196762762404555,g
60,21.37960211097087,14.879580605802374,g
61,21.334389959732917,14.130334023835667,g
62,21.762340351148005,14.404938516804604,g
63,21.756214914164772,13.931576498277735,g
64,20.987283956047868,14.416017333275548,g
65,20.829833559255476,14.618329247327555,g
66,21.759249785236573,14.389209711781998,g
67,20.906981311073004,15.465663190544976,g
68,22.358145216782226,15.713482424803715,g
69,20.886926269107263,14.357379931400168,g
70,21.55646918620076,13.530202188503978,g
71,18.641948390632443,17.615851143215735,g
72,22.171184057020525,15.307318338882952,g
73,22.103806360770776,15.32812481224338,g
74,23.064388789445225,14.61119927889366,g


==> experiments/Mattingly/RecomXY.csv <==
,X,Y,label
0,5.983838679409842,3.841409746245046,a
1,14.683736528639855,-49.73342968150456,a
2,-1.7513713578232497,-53.992127475682054,a
3,-21.70621600992692,2.097256814100092,b
4,-4.870474652291599,8.119280548262783,b
5,-3.3039882598952306,33.652252758659756,b
6,-6.970719567759622,41.53383076543079,b
7,-11.562868686715344,27.236483809022193,b
8,-23.86163871965587,26.822849791287414,b
9,-26.53443496740448,33.140477965592716,b
10,10.94545968069071,18.81526308333739,b
11,5.906284404238691,21.937001287727153,b
12,5.536335837712038,34.80102570240909,b
13,-3.991472919554919,24.01295322042074,b
14,-21.927407465063975,9.60739479434515,b
15,2.9776803769928324,30.812388172754044,b
16,31.858889329066905,15.813959357613191,b
17,44.37309750154551,-12.50368047579603,b
18,-44.902592150318924,4.303585794665728,b
19,-21.369328285347294,-23.67857447413642,b
20,-0.6855226818146667,-27.979063222071186,b
21,-32.02805007561715,-23.494043661758468,b
22,-20.971888996051284,-31.244030747318845,b
23,35.771713582297515,-7.306006849927415,b
24,-7.508740791293413,-34.083558970820775,b
25,24.063676774215303,-16.70425788489981,b
26,-11.844775342711143,-31.984105374632623,b
27,1.7859143294184572,-37.19479614404099,b
28,19.252807895644473,15.233116633561782,b
29,-17.854661801798745,36.032364499834515,b
30,-30.863464845223362,-2.8867398519729695,b
31,-21.76591729267431,15.44498500863946,b
32,-12.782187159452558,18.063829383473102,b
33,-16.869682876782765,17.941496141563476,b
34,-0.3524913843546844,21.528269942253022,b
35,40.663596961995125,22.553411538198116,b
36,40.406514314952304,3.857099507325504,b
37,38.347082744275596,5.060827077560488,b
38,28.19611982426979,-23.47959696499476,b
39,27.906952114582133,-14.995374964433902,b
40,22.431213903782684,-23.73862093016847,b
41,-35.01614679163595,-14.321657101372491,b
42,24.56195884359727,4.200363916048259,b
43,-24.95694367147512,-9.666450328690685,b
44,-16.27018765828979,-42.82683193887498,b
45,-14.311925717318916,-13.728975692814403,b
46,-25.260324354954328,-15.82830674429438,b
47,19.876115802525675,6.429452670452636,b
48,36.304979760518535,8.152143439794042,b
49,8.253487105148116,-15.626676503321763,b
50,16.3420521306868,-30.477840342991524,b
51,-31.74694783726087,8.471597980230124,b
52,-10.39252524407575,-8.125121273212152,b
53,-29.866221386592912,21.07705142447693,b
54,18.86397485096521,-38.13828931944965,b
55,34.86642115471293,-13.452688864724882,b
56,-14.723926832088667,-24.780583548569467,b
57,-16.00180517805369,8.099971774560972,b
58,-34.867255354641856,14.974756007218678,b
59,-29.365474292732728,14.353266018748277,b
60,-26.79370282425819,-24.153928206174548,b
61,2.296016958949695,-24.478841254782168,b
62,-9.372003377018563,-23.917174942792503,b
63,-4.748120978789167,-7.055509541792471,b
64,21.616443260353776,-5.418128249517995,b
65,26.450074932636824,12.0171853031375,b
66,10.928229679181314,-31.347474305331694,b
67,27.5997250831744,-5.969596740856956,b
68,28.039222841456905,-30.3344833438536,b
69,13.41000211660318,-25.675124836948754,b
70,19.43712848525173,-21.16307333137833,b
71,33.79646619787944,-21.114485444647357,b
72,-35.03105792463572,25.45871704389549,b
73,-5.6287864904453695,28.429763768573334,b
74,18.394792252221688,35.067504123027064,b
75,26.28885894774704,18.129711249859792,b
76,26.288934169560747,32.66981221812329,b
77,29.55875110914179,4.422217635889082,b
78,4.174142289079174,17.070161686377023,b
79,-17.85194948828081,-4.3788364984499815,b
80,12.411436168094983,33.94233869799933,b
81,21.08662172355442,24.576686652633047,b
82,2.5654143658114714,-3.67192672340621,b
83,-2.65155278166883,-15.187357224799912,b
84,0.16186141024302822,11.4381921856901,b
85,-1.352124484816063,-9.787620482972468,b
86,-19.356497583099255,-19.07554683173695,b
87,6.963741100714549,26.952411141567918,b
88,16.325500000546246,5.468477515837899,b
89,30.302212036351154,26.730171761147158,b
90,1.9578502525617238,36.958599110705464,b
91,-37.94442695905071,-7.960277111972322,b
92,-15.549401411172726,23.189830850211326,b
93,15.324977243705973,-0.7887081531827339,b
94,-32.80221251247217,-19.181626897094876,b
95,-11.273952874206259,6.394469327072084,b
96,-13.333968023557052,36.21823869572077,b
97,-35.30611035374146,0.08199113820466002,b
98,-44.19307438035089,-1.8832979350849544,b
99,6.710215999509687,-38.723449292232594,b


==> experiments/annealing/annealXY.csv <==
,X,Y
0,3.515780697406618,8.683207225471644
1,-1.400221026156352,6.024100894620029
2,-4.753143009549802,2.1855777554970226
3,-7.088202165883484,-0.04732716135566917
4,-7.023607511425012,-1.9948515582045516
5,-7.705766988556757,-1.53567510814102
6,-8.040449802471448,-2.7779001540907915
7,-10.889228188123711,-1.9536313446297813
8,-8.85285643887234,-4.855202886654852
9,-10.542853647243907,-2.7487021709453785
10,-8.747554014666576,-4.186466269042338
11,-11.005336535107846,-3.3755774116872397
12,-10.875618224973113,-4.164419268936385
13,-11.806409825209032,-4.566687533558734
14,-8.03347922079631,-7.296473753128908
15,-4.725827706043363,-6.116235718626577
16,-1.4930144146327538,-5.948178655913406
17,0.1874522739410142,-7.327855726974886
18,1.5861821026588618,-7.90330843636729
19,3.870256517944764,-6.866211807957833
20,6.024178091693027,-6.381998577565209
21,5.278553555672288,-5.281025542625757
22,5.906172776561944,-6.561073357650639
23,5.79596128537539,-4.0662588417787795
24,7.2735641649302805,-4.762473396823905
25,8.127404241706236,-4.3806657001461495
26,8.562921682137524,-3.777400859856474
27,8.428074332447336,-3.4430950411783563
28,9.607035305570909,-3.548714618501358
29,9.922450734674529,-3.4910035543282394
30,9.758667841639241,-4.272933419176576
31,9.925037954424466,-3.781988253696375
32,9.893057824998518,-4.811650341636928
33,9.76322912244767,-4.827872746179828
34,10.662969062718732,-5.573940261540533
35,10.527797886967418,-5.135280806312542
36,11.180597015665398,-5.663142387500425
37,11.385487360567145,-5.516145249813102
38,11.729361341584308,-5.075959505479806
39,12.126381359113422,-4.142830496809907
40,11.695676239888092,-4.513156390073954
41,11.919698964547468,-3.7047356679619488
42,11.694681653954177,-3.8260213783622348
43,11.792990981712915,-3.7945365776591005
44,12.264382787508545,-4.501614108035524
45,11.53690665005311,-4.061402810721754
46,11.606321360367703,-4.089797903413013
47,11.931963170235424,-3.403990334521323
48,11.6627929278003,-3.82986758347425
49,11.448838623625788,-3.741503030301927


==> experiments/annealing/annealXYearly.csv <==
,X,Y
0,-4.968024929959772,5.9695504877716665
1,0.2510736458350189,6.061928789301424
2,3.3849969277769336,3.1082799440091065
3,5.911026490286024,1.389331721124393
4,5.518880556001911,-0.4733907220521276
5,6.193846461853296,-0.09437065873270623
6,6.854867081152959,-2.45355341900705
7,9.88422722635196,-1.5119730615421676
8,7.813389209578444,-4.340001000590633
9,9.41454894617057,-3.6425118157404164


==> experiments/annealing/annealXYlate.csv <==
,X,Y
0,-13.40550493438153,-4.152415933561646
1,-13.35855263731758,-4.250044053114528
2,-13.355547208130396,-4.279718327340689
3,-13.675553991593738,-4.690586418708396
4,-13.192642866464158,-4.256875425107353
5,-13.175790809470277,-4.402292372307468
6,-13.478307477675447,-3.965851208647921
7,-13.24705695291908,-4.273475924407358
8,-13.11998384677299,-4.177302873961311


==> experiments/annealing/annealXYmiddle.csv <==
,X,Y
0,10.226743936959185,-3.607171110521669
1,9.874497139321491,-4.507936449821618
2,8.687994389798101,-2.6238430300977167
3,5.673521654250272,-6.159949460792905
4,2.290598722493302,-5.719658216658295
5,-1.2675639104647547,-4.094868682631069
6,-3.0824350165036036,-5.336427502275072
7,-4.909046496225228,-5.345055876198261
8,-6.412364014914746,-5.7822635238779085
9,-8.585671186975729,-4.752410534514691
10,-8.078548413640688,-3.7485620635022383
11,-8.609991369602358,-4.726344757213625
12,-8.59359091258213,-2.3228816265887104
13,-10.162082277246977,-2.699414017640259
14,-10.571468156962506,-3.083422264828968
15,-10.937932963684457,-2.9750229026944366
16,-10.767440474700757,-2.641043786581692
17,-11.619837948625584,-3.336696005962094
18,-11.741506534773059,-3.279788629468799
19,-11.704790080007154,-3.9302985973591325
20,-11.831213696357224,-3.399590291920733
21,-11.69848706831076,-4.3407506479913565
22,-11.67428492373797,-4.2554099748225855
23,-12.428761318266172,-5.039407443696426
24,-12.315637760708011,-5.004673190105569
25,-12.834757270339187,-5.589391814934586
26,-12.994284853247642,-5.475389832015586
27,-13.325228586675635,-5.123349065312304
28,-13.737621533240835,-4.371246019136554


==> experiments/flipwalks/flipwalkHXY.csv <==
,X,Y,label
0,-2.0859043483066206,-0.5283348228747718,a
1,-1.7205531485374743,-0.7065601452384486,a
2,-1.8388612774749016,-0.7486357163937809,a
3,-2.053769963644153,-0.6780933321882178,a
4,-1.9500580483150873,-0.801569763513817,a
5,-2.0479065643277004,-0.8666504386952868,a
6,-2.1760863369417414,-0.7679528149603619,a
7,-2.4390428229666425,-0.6336509137912013,a
8,-2.3989281551182176,-0.7933464786741113,a
9,-2.383584378500459,-0.9486111076221271,a
10,-2.5452566687496456,-0.9071027069930687,a
11,-2.696615505981137,-0.7971301964784897,a
12,-2.749082313168185,-0.8989625447242199,a
13,-2.752208716890099,-1.0593211493635704,a
14,-2.6392022605709498,-1.2043748329128443,a
15,-2.427478182125474,-1.2675717848766228,a
16,-2.5029234506260054,-1.3687290402466326,a
17,-2.444648966747125,-1.495303237851569,a
18,-2.410365050589885,-1.6173236851226092,a
19,-2.230767755092896,-1.5234705332605378,a
20,-2.0032927365366464,-1.5880660367832664,a
21,-2.100937677766253,-1.7429568810791822,a
22,-2.1368040019387804,-1.9366948837240747,a
23,-1.9550713022932078,-1.8298349293787348,a
24,-1.7823040307515912,-1.8294233486016327,a
25,-1.5288816838798258,-1.5981861626772846,a
26,-1.564235962500505,-1.7331750214679125,a
27,-1.6412608029662903,-2.0635089288313697,a
28,-1.749837703172319,-2.217300056756509,a
29,-1.8213122179345562,-2.3347210534327534,a
30,-1.8673840512465307,-2.2730053241942367,a
31,-1.157021675123028,-1.5852628501849026,a
32,-0.946037575165509,-1.4131752818901862,a
33,-0.8233100187796123,-1.529205201496278,a
34,-0.8793595895799488,-1.6883907096291464,a
35,-0.9895758049479538,-1.8767746857133125,a
36,-1.1260522369088795,-2.162509795501589,a
37,-1.2231159674453214,-2.239076731174328,a
38,-1.1789800092453764,-2.6651971679443727,a
39,-1.1070057806679665,-2.5399706919646308,a
40,-1.2222885218822426,-2.56791796781794,a
41,-1.2840796604825755,-2.5864067323943765,a
42,-0.916463732156869,-2.527240629432128,a
43,-0.7034262845071405,-2.330183469254279,a
44,-0.7671402697265,-2.779387568892372,a
45,-0.6552886211491835,-2.74488044202643,a
46,-0.49522704125681516,-2.7633218817800644,a
47,-0.38421799004465185,-2.5734882560313204,a
48,-0.2907407560339742,-2.3812592009498954,a
49,-0.18330969039065462,-2.66355780542835,a
50,-0.038867816080621675,-2.060464110988061,a
51,-0.029678410649828485,-2.1938503673980274,a
52,-0.017226942825283018,-1.4830708288888377,a
53,0.05706267296540297,-1.3127190786974756,a
54,0.20128754334958873,-1.2904523718251995,a
55,0.39610472302108085,-1.2919009171575073,a
56,0.31978875010349966,-1.5930224474803376,a
57,0.3574754040456599,-1.8207125485275522,a
58,0.4785621807037416,-1.9015870746770247,a
59,0.4479790676604927,-2.362825227021506,a
60,0.22155898454539752,-2.8139448875682733,a
61,0.26647385966862674,-2.951061154162667,a
62,0.45446625198717927,-2.680080424578528,a
63,0.4433237751788739,-2.8666750593143737,a
64,0.4548015470810294,-2.9925636432062395,a
65,0.5986331311132175,-2.9082394693457694,a
66,0.7573103279798106,-2.8287558541413684,a
67,0.8031830170102269,-2.4060755031443217,a
68,0.919043891811174,-2.5904163975162158,a
69,1.017580928461605,-2.752874692595986,a
70,1.203781086844503,-2.700885180203638,a
71,1.3664281264763,-2.7014723131796536,a
72,1.386478391287181,-2.564685256933381,a
73,1.3943296876732982,-2.3739448583362797,a
74,1.5117825838011114,-2.3930422630005825,a
75,1.2652346864451207,-2.1355880821568998,a
76,1.1149750519878936,-1.846669381451573,a
77,1.0688351390612858,-1.5078547652328345,a
78,1.1677509528971017,-1.420417461523789,a
79,1.339818642914592,-1.4926828496933378,a
80,1.4890857301429736,-1.6627136089887122,a
81,1.6343584851590862,-1.9638743934900056,a
82,1.823896908326474,-1.9915635034182482,a
83,1.7652283543192804,-1.504647004475417,a
84,1.6831691329246539,-1.300029888579752,a
85,1.971843019084392,-1.8403862832637377,a
86,2.082349127725272,-2.172829077956767,a
87,2.1936808879946548,-2.1133487739811243,a
88,2.2624406836485194,-1.9459813069430996,a
89,2.280316017872814,-1.8278266282810827,a
90,2.3647316339127364,-1.7446733947349296,a
91,2.3567820266127453,-1.5711937942874523,a
92,2.283831391431736,-1.4128695731345826,a
93,2.1470825231583945,-1.4080577506762633,a
94,2.069132264626518,-1.1556762848551068,a
95,2.244689426248085,-1.1379587488281337,a
96,2.4050656391381096,-1.1265101778904762,a
97,2.6030579799176383,-1.1384350879089937,a
98,2.622743844101239,-1.271879067888318,a
99,2.704843542649789,-1.3988588670571431,a
100,-0.6137877952979135,0.6755181838901746,b
101,-0.6143162648551739,0.781014622696345,b
102,-0.6143321054592858,0.8764372613669816,b
103,-0.7421695586124062,0.8922301924063949,b
104,-0.8641724701177229,0.8721919768362875,b
105,-1.0724884518216091,0.8743059246129145,b
106,-1.1582522456362498,0.9616458497684175,b
107,-1.0621501105962465,1.0765576811146609,b
108,-1.548331403837393,0.9057568993947999,b
109,-1.4724021468460808,1.0170928275664337,b
110,-1.7295908019299655,1.0014395878424733,b
111,-1.4315105552166674,1.1884337578218847,b
112,-1.6306544907546312,1.1892322038313565,b
113,-1.960135912123779,1.1028365184870974,b
114,-2.0628421865565496,1.1940881299440276,b
115,-2.2765140436077522,1.149781565812542,b
116,-2.362279664733188,1.1986257071193185,b
117,-2.3120075162358633,1.3175497195470078,b
118,-2.549405425393602,1.268143554360639,b
119,-2.4688040467972034,1.4311662306729092,b
120,-2.4084374078484423,1.5386961299349795,b
121,-2.3702100170546023,1.66930831413489,b
122,-2.3195723696449755,1.8482652013680103,b
123,-2.2098063654600124,1.9610529704649275,b
124,-2.1209861655737674,1.9003988449443991,b
125,-1.9746740989666527,2.000197560786357,b
126,-2.015475825177988,2.1377354167587215,b
127,-1.8321626674840017,2.13861114219482,b
128,-1.8295937362185242,2.2256744477074686,b
129,-1.6011049557254142,2.0918613285295113,b
130,-1.3502494126196198,2.079430021041055,b
131,-1.4429369605313338,2.2782922406482826,b
132,-1.1277843755854278,2.1553994187245546,b
133,-1.4868957368527358,2.55053415657664,b
134,-1.2506142417075032,2.490268673048467,b
135,-1.321577791398144,2.7119642071299506,b
136,-1.1553273986453172,2.685359673877411,b
137,-1.070333180312845,2.7863607830991817,b
138,-0.8307508187181395,2.5967394295940402,b
139,-0.6553022113965061,2.4632561517676543,b
140,-0.5060855353320602,2.358075294532895,b
141,-0.7271139382725973,2.8213476908702315,b
142,-0.5245658715211995,2.8538229807876654,b
143,-0.5852407978015786,3.085748447832584,b
144,-0.37670800321964043,3.147911323645136,b
145,-0.30445733499846367,2.9708446143687817,b
146,-0.12988452732712025,2.9913637880568973,b
147,-0.024100001384117036,2.910324464462952,b
148,0.027567735568523048,2.704853546747639,b
149,0.2248016467929934,2.9203714043069717,b
150,0.36302567032250893,2.9877891266966534,b
151,0.3349110223751816,2.7261318067659897,b
152,0.20053950737411438,2.302302402985722,b
153,0.31330172629286507,2.1929825365629005,b
154,0.4679916621468739,2.26557055520786,b
155,0.5935346862470191,2.4413997524025324,b
156,0.7309581510974288,2.7671233341121972,b
157,0.8073558206418113,2.9204171456023778,b
158,0.9372700359010513,2.8068302266099145,b
159,1.0812029352329144,2.8272160647374953,b
160,1.1471215825777519,2.715305559298779,b
161,1.0433524676849526,2.522126684854025,b
162,1.199694895507388,2.474040324115936,b
163,1.1115315024308496,2.2288116217280676,b
164,0.8215644382607584,1.813521299075873,b
165,0.7932692287879006,1.6607506921315203,b
166,0.9536953409130822,1.5120536412940124,b
167,1.1161536756639008,1.7766612531236723,b
168,1.1606764228947277,1.5203144995055433,b
169,1.4033172720518092,1.8142969896091947,b
170,1.5819447510126505,2.0181058151498856,b
171,1.7062795839853835,2.207733279272941,b
172,1.764735305560327,2.467590876878505,b
173,1.8725515737653513,2.3942750032439672,b
174,1.987917898086132,2.335234112149565,b
175,2.075497960921094,2.2600265750979758,b
176,2.244214026097935,2.194252448263893,b
177,2.3483230149700214,2.0224037776218826,b
178,2.426951907780519,1.945339297118931,b
179,2.3478593835994075,1.8040170265041104,b
180,2.1435832843332285,1.700470775782183,b
181,2.349736290485584,1.595243047606,b
182,2.080696268087693,1.460305276690039,b
183,1.9391211293858173,1.3078776326203443,b
184,1.7712060877979106,1.1572470332810634,b
185,1.813626225850428,1.0197543830779672,b
186,1.9009154074257806,0.8537076817230242,b
187,2.0771955608548685,0.8506775691134598,b
188,2.2713106421911955,0.9945342338896604,b
189,2.4612993457710024,0.8462511018634576,b
190,2.3631496687566993,0.7099611826383382,b
191,2.4719075964353645,0.6143632352474486,b
192,2.645161233175133,0.6788030188488593,b
193,2.610158934926539,1.0373656294012419,b
194,2.7804859046014956,1.1811229182471343,b
195,2.7028153138147855,1.219272801754854,b
196,2.7695446379528774,0.9478987033344113,b
197,2.8784465991235555,0.8321429607041373,b
198,2.9818543179847192,0.7423005295957736,b
199,2.957373117348837,0.5825811226246854,b


==> experiments/flipwalks/flipwalkHXY1.csv <==
,X,Y,label
0,2.569335712504342,0.18654212103959683,a
1,2.3719537055670687,0.26855791853694494,a
2,2.441555072970854,0.3346255776718595,a
3,2.5647113501604064,0.3243171239771657,a
4,2.2421573563923802,0.4457942287862959,a
5,2.1555487598909773,0.5457910075760314,a
6,2.063465791112642,0.572117907135153,a
7,2.479003507471065,0.4996477251834327,a
8,2.259728051734917,0.6884289734563039,a
9,2.3375267152970403,0.7771869686163397,a
10,2.562352244100038,0.7564802889737645,a
11,2.7667061289108434,0.6393900373120966,a
12,2.8150611761475846,0.7339543940747142,a
13,2.821288973841563,0.8874971372726131,a
14,2.7100149343329867,1.0208541404512612,a
15,2.4779164772280233,1.0695457313512955,a
16,2.572200900297776,1.1689711014143682,a
17,2.5159695245381575,1.2900082044162016,a
18,2.5033538111396774,1.3959066465759409,a
19,2.1939748714411405,1.2258228956669466,a
20,1.8383703272040686,1.2224367826962381,a
21,1.9609308379543833,1.3378529007946034,a
22,2.324216267342023,1.682765529256514,a
23,2.171605169802243,1.6032942834362778,a
24,2.166217349470326,1.79959278560566,a
25,1.977464468415227,1.7493551979868307,a
26,1.84513848761205,1.690671222316728,a
27,1.9506995438952879,2.005605328213408,a
28,2.0469571536213285,2.0975663213477316,a
29,1.988034967737797,2.247184073483105,a
30,1.8758021012456325,2.3166075254974383,a
31,1.6963079693561915,2.1959291671249974,a
32,1.5352029024351956,1.9470671301001359,a
33,1.3661248164462318,1.8837618493277342,a
34,1.3330995504648453,2.031449731375819,a
35,1.380653873057226,2.221422522743869,a
36,1.4457179079523566,2.4416399131982414,a
37,1.3444441582753188,2.509520784661091,a
38,1.1882856457120705,2.5660302843551226,a
39,1.102384853466357,2.412555925955457,a
40,1.0280922552238103,2.243153385029102,a
41,1.0652519430196254,1.5109458350311353,a
42,0.944133878287597,1.3065079377573918,a
43,0.797363601785779,1.2645991789806836,a
44,0.8016021644980955,1.6659006514920571,a
45,0.7168339946420805,1.9769729767225983,a
46,0.5446722097448562,1.802684482585572,a
47,0.3902968936579121,1.320608330049328,a
48,0.3219812941055148,1.571727769505892,a
49,0.10543076556554827,1.5253732379838951,a
50,-0.07724066159591124,1.43659495760207,a
51,-0.11810101647773952,1.2601668178728223,a
52,-0.2867401098649602,1.0919255673647164,a
53,-0.417979611699083,1.2123625430778255,a
54,-0.4081809938222634,1.4163973277330433,a
55,-0.5558335875260054,1.4795370045701768,a
56,-0.21687221860128497,1.9070472618327587,a
57,-0.19211172894653764,2.1014971477086,a
58,-0.1153761359780054,2.241183409367287,a
59,-0.05221799536781072,2.501951793895644,a
60,0.12908726929596825,2.65338660762421,a
61,0.11136621781221843,2.8947287008143774,a
62,0.20293459706433953,2.786945021879411,a
63,0.28142075326188465,2.930559659382851,a
64,0.3597117751761438,3.004381943900871,a
65,0.4414598134680089,2.9439607895456166,a
66,-0.06578066874629139,2.9988467238477963,a
67,-0.29316804116392015,2.7115587245464243,a
68,-0.3200649107812679,2.8875142290616935,a
69,-0.4265091067233691,2.9578106455377795,a
70,-0.6292201253947937,2.9140051569099477,a
71,-0.7922523043238829,2.9423759976334516,a
72,-0.852591201899841,2.8195849344453405,a
73,-0.9818760677641712,2.705419357249799,a
74,-1.0965090043186365,2.725225964294109,a
75,-0.9907507476842784,2.5131367862968115,a
76,-0.9098982597338318,2.2875081504177373,a
77,-0.9840569874310129,2.0438278752298187,a
78,-1.0979464537026833,1.9020614678512606,a
79,-1.2426488008206946,2.1277651427407474,a
80,-1.3797045010899127,2.286090795073936,a
81,-1.449295350938504,2.4783898031775227,a
82,-1.6261016060623263,2.4259602231732313,a
83,-1.6013282884250026,1.9448955040190743,a
84,-1.5292080919780382,1.728169189904083,a
85,-1.7652512021186804,2.126330730246603,a
86,-1.8876948439825623,2.3564265273902736,a
87,-2.0068675912491454,2.291918070266562,a
88,-2.083817702809138,2.125583472305954,a
89,-2.066230458220873,2.002203889278555,a
90,-2.1566591207666295,1.927940565610145,a
91,-2.112425454612038,1.7489425059380086,a
92,-2.003441275661842,1.5887755065823173,a
93,-1.841166323139605,1.5622515880415642,a
94,-1.802043868027321,1.3709507558785037,a
95,-2.0428917685447683,1.3782598121205798,a
96,-2.2300660259686604,1.401810546919192,a
97,-2.4322868062773444,1.437361935502938,a
98,-2.4401910049250826,1.5672383555905949,a
99,-2.515760574945228,1.6912300728600504,a


==> experiments/flipwalks/flipwalkHXY2.csv <==
,X,Y,label
0,0.6485512259446952,-0.7686623811162171,b
1,0.6048968909725687,-0.8730193120909537,b
2,0.5843818405543243,-0.9684018957782878,b
3,0.711121740887761,-0.9981921504811591,b
4,0.8451215927042368,-0.981975112643735,b
5,1.0693582702122637,-0.9957415623984953,b
6,1.1157461011582819,-1.0976893696420789,b
7,0.994505534316784,-1.2043472495030134,b
8,1.5278725622636018,-1.0748482869169662,b
9,1.4337251722947735,-1.1759546427489425,b
10,1.666343555902901,-1.191714564766197,b
11,1.3147723623041432,-1.3525005751428973,b
12,1.4950864405560313,-1.3829392910119116,b
13,1.8825869709574843,-1.3142786344303021,b
14,1.873215603931246,-1.4782814496091365,b
15,2.0746214150923485,-1.4762449444304793,b
16,2.21851406722975,-1.4530463036761052,b
17,2.2397486577251042,-1.548536448584905,b
18,2.38849479318328,-1.5737941354748575,b
19,2.2666540328516773,-1.734478833881628,b
20,2.1978982215990186,-1.828880420121751,b
21,2.147430109727451,-1.9547740487344567,b
22,2.0718007456616965,-2.1253114117444047,b
23,1.9483637037730084,-2.225472733885791,b
24,1.8678859876505198,-2.1559514282155328,b
25,1.70940110613142,-2.235989555773358,b
26,1.72839716374067,-2.375303287603415,b
27,1.54756645452957,-2.353400901353573,b
28,1.5308204685382019,-2.4369706802795905,b
29,1.3218231899981476,-2.273451066609158,b
30,1.0680314945465046,-2.2218347647088597,b
31,1.1362860880100416,-2.4304528028393855,b
32,0.8417193012229093,-2.268797279750504,b
33,1.1548760515531324,-2.7143355339206305,b
34,0.9343653367511155,-2.6277051129777624,b
35,0.972163051067681,-2.8544220479099045,b
36,0.8087519768298992,-2.8026089188500545,b
37,0.7153168757642229,-2.898012249329676,b
38,0.5054179439892791,-2.6800002171360884,b
39,0.34263304412669654,-2.5159065003697756,b
40,0.20591874166253132,-2.394889021067012,b
41,0.36291033836551717,-2.8715409833325696,b
42,0.1594321883277945,-2.872479535618739,b
43,0.20384775463538887,-3.1298384615928896,b
44,-0.005743643811769541,-3.168557382601073,b
45,-0.05880423751068907,-2.9804527372779357,b
46,-0.22078111170266382,-2.9609079855761453,b
47,-0.3563490183137582,-2.948146128470321,b
48,-0.42318355903009847,-2.7984821483481324,b
49,-0.6224491142938489,-2.9057601529216472,b
50,-0.8008620103753259,-2.944295326670075,b
51,-0.7979711211677369,-2.799183881421698,b
52,-0.6172342463955631,-2.520791745241698,b
53,-0.5684604089015007,-2.334252096568497,b
54,-0.5926024963654308,-2.1510941322513752,b
55,-0.7878059064219639,-2.2575149128470704,b
56,-1.1325936696382564,-2.6597968643022374,b
57,-1.2609280617530791,-2.747285315711754,b
58,-1.3322499647989745,-2.6012216798665513,b
59,-1.4144724333098326,-2.526445286183703,b
60,-1.331020913057724,-2.3455215068772075,b
61,-1.160986188144138,-2.170425850277931,b
62,-1.2988145106031608,-2.0621244901891895,b
63,-1.1645095067113724,-1.8589307536932274,b
64,-0.9402430873008106,-1.4965839788619881,b
65,-0.936893966430405,-1.5649965213083288,b
66,-1.1493224633725403,-1.3163064288148323,b
67,-1.3102729048083135,-1.5061260356224486,b
68,-1.3734215303187156,-1.2923280625710771,b
69,-1.6368295754324707,-1.6492854175887965,b
70,-1.8352575663902957,-1.715805757302098,b
71,-2.2508749791661478,-1.716952080768361,b
72,-2.508557521809126,-1.750135223700206,b
73,-2.460343605968239,-1.8422418492454613,b
74,-2.3805881580854185,-1.9797504994085366,b
75,-2.255928644030039,-2.1072975170157964,b
76,-2.2813493958970277,-2.2212699340468802,b
77,-2.1638010048196947,-2.200612559872111,b
78,-2.083526883626755,-2.29149526170567,b
79,-2.141748924742805,-1.882678836696723,b
80,-2.259176887119681,-1.454632105122145,b
81,-2.5527724374713383,-1.3668803881845557,b
82,-2.187746937768473,-1.2007628557750496,b
83,-1.9464182391516633,-0.9614171963101135,b
84,-2.0805942862226865,-0.9154302947441285,b
85,-2.2601665158997073,-0.8937926460298476,b
86,-2.0776841833046418,-0.6055567699170575,b
87,-2.239127801045046,-0.5907268499383876,b
88,-2.540011199230917,-0.8422247007743863,b
89,-2.606835830084757,-0.6453372652051849,b
90,-2.473175264714329,-0.4408739453412731,b
91,-2.5156846192521054,-0.3228326857445022,b
92,-2.6925615722412806,-0.39987251740146407,b
93,-2.810858473963534,-0.7344184744699582,b
94,-2.888844547062794,-0.9530293562761486,b
95,-2.8964009959720256,-0.85758057075855,b
96,-2.8844556278154454,-0.5517238454229481,b
97,-2.885539590862584,-0.2773864406731642,b
98,-3.024081824184475,-0.29898327008335446,b
99,-3.066221244416549,-0.3407261061655062,b


==> experiments/flipwalks/flipwalkTXY.csv <==
,X,Y,label
0,-57.428342696770514,6.03729712978823,a
1,-56.97424329862513,7.6520996979290565,a
2,-56.45052745807129,11.04963508876707,a
3,-55.60913141710417,13.046266355043898,a
4,-53.88878360413669,10.67144813992968,a
5,-52.26418869488923,9.16484799913945,a
6,-51.66741465551626,7.890995576372363,a
7,-48.525670160476956,8.444498999443354,a
8,-47.75241134066086,9.79723218780799,a
9,-46.71830700575884,12.564643835385738,a
10,-44.52373974090213,12.124959383903557,a
11,-44.64747714242072,13.59988829507575,a
12,-44.74816883937497,16.90905873090905,a
13,-43.2508768201637,19.585226830783085,a
14,-43.370955405602224,18.504265517294495,a
15,-42.84338320341218,15.829428786012661,a
16,-41.36093160892668,15.037741854985562,a
17,-40.46566808851243,16.36529943858744,a
18,-39.833484730409836,17.39835737400283,a
19,-39.816439611426084,18.046896266855303,a
20,-38.37170237045749,16.71118297440988,a
21,-37.32665778216586,17.760221630225555,a
22,-36.421520605792274,20.15062027282057,a
23,-36.382948076584746,18.840501526110724,a
24,-35.985471093936646,21.130687346379233,a
25,-35.53228903389409,19.546795466517615,a
26,-35.24579712390317,21.122068142167826,a
27,-35.271456156916564,22.72655816257083,a
28,-33.757999125505776,20.65047201451776,a
29,-33.013675731321165,21.87506853320989,a
30,-33.08072938283542,22.467875719571825,a
31,-32.57992354808268,16.48492848306693,a
32,-31.213463855121013,17.402680665744448,a
33,-31.279443844233874,15.977202669272124,a
34,-31.945816813163464,14.524643448296208,a
35,-30.70477096696513,13.850122226354875,a
36,-31.055882017698327,13.732329673755801,a
37,-28.932043079383725,13.09651723784346,a
38,-27.39066558773161,13.436286181788065,a
39,-28.572327405169382,16.023378085745254,a
40,-27.174153550717687,14.057348800484068,a
41,-26.783410404879955,12.435715337866514,a
42,-25.450369005876237,9.965637425760379,a
43,-25.731607033467654,10.27394120518258,a
44,-23.339625436024736,8.587906525304787,a
45,-22.838288264635807,8.206100799821165,a
46,-21.45384839231394,9.085092671998291,a
47,-22.364477870015968,11.506793276196518,a
48,-22.788208963074187,12.88155567653659,a
49,-21.173836404083996,10.278004560561197,a
50,-20.174239861436426,9.663631768667985,a
51,-20.932388603020094,11.800111116337211,a
52,-19.11418447390296,11.267043927214816,a
53,-19.11789668143353,12.793599146482443,a
54,-18.48813425578498,13.414293110830485,a
55,-17.256251951667956,13.161220971555435,a
56,-19.84810923330237,15.450823351615684,a
57,-18.605834323844462,16.052409752644003,a
58,-16.197240185263517,16.913734069538695,a
59,-16.7912047057776,17.926683945535064,a
60,-19.691391021613853,18.809913549041585,a
61,-18.426646863787777,17.77700219149398,a
62,-17.49252557061602,16.74610239921259,a
63,-18.032304657986472,15.002373299207898,a
64,-21.200846487396465,19.235177854324444,a
65,-21.830565497969037,19.779043168570762,a
66,-20.410494999903786,17.835694889898495,a
67,-18.231856399650244,16.69402263033654,a
68,-19.49733026038063,18.38631507162084,a
69,-20.5002933503405,21.349444736796386,a
70,-19.18379292352036,22.48036611719306,a
71,-20.272445349515213,23.957107169555517,a
72,-16.83280490597072,19.835744079603607,a
73,-17.266495321728893,20.917161854976047,a
74,-16.38131678648277,21.520153209208132,a
75,-16.278939598631347,21.896506444265512,a
76,-17.065356088613687,22.635546434945628,a
77,-15.537023989982565,20.32017963666298,a
78,-15.265030894628488,20.74649981433704,a
79,-15.850349529804651,23.431644047817375,a
80,-14.540360614962369,21.47977160364892,a
81,-13.563804662841553,22.29161660792179,a
82,-13.456435452744309,22.71776199059233,a
83,-11.632489371569637,19.891086326350962,a
84,-12.153715216776634,21.585516374643817,a
85,-12.391995470411201,23.545571956179856,a
86,-13.253966017088615,24.79973335317804,a
87,-12.273533829172218,25.131597342973222,a
88,-11.830793055887284,24.921781737112457,a
89,-13.518171467326452,25.39650120028513,a
90,-16.273106648677857,25.809068722340786,a
91,-12.097037054145392,23.549073942134875,a
92,-13.53168366569272,23.75226115603845,a
93,-15.726779011961177,25.00951807025035,a
94,-14.532758902490242,24.891797739266508,a
95,-14.564233382748835,24.118290421701218,a
96,-15.557914810095818,24.172741389786488,a
97,-14.70268598070834,27.106054968846053,a
98,-16.83721219704946,25.640704495840513,a
99,-15.970062552941467,26.99015315536405,a
100,52.180178121652226,6.432529324992669,b
101,51.55521844607944,4.130582514907344,b
102,50.45704240698672,2.999110685872647,b
103,49.06803168098197,2.9197445006017246,b
104,48.90778241353834,1.2471626697010532,b
105,46.818990824686864,1.2131520884962528,b
106,45.297795814737995,0.15377853628428065,b
107,44.52705622672617,-0.38997109656168266,b
108,45.19425481175425,-1.4608092894567926,b
109,45.1874928050212,-2.5418360738519508,b
110,46.017066096728506,-4.302829466291447,b
111,43.236387193055215,-3.290241376821738,b
112,44.06942431028636,-4.426185015302711,b
113,44.66310200510349,-7.104202017571282,b
114,42.71017958995657,-7.241090052577009,b
115,42.644849521181406,-7.533927634999934,b
116,43.224977368512775,-8.58003152733663,b
117,42.695434616126605,-8.951606959514153,b
118,40.32606342807519,-8.37468193368465,b
119,39.43993311357726,-9.727941716095122,b
120,38.18237302001982,-10.008260534810082,b
121,38.25956092565242,-10.959668703378618,b
122,38.72118273580928,-13.752877603170086,b
123,37.11643170577439,-13.398151390263447,b
124,36.80245497500839,-11.660010863725109,b
125,37.13255203992604,-15.284468092448321,b
126,36.021431163347344,-16.068288455925817,b
127,34.86985369317065,-14.901520165361458,b
128,34.27793121064029,-14.627172172394587,b
129,33.48019643353808,-13.450455287172389,b
130,31.349997326689124,-13.911249437097988,b
131,31.08326026213913,-13.591270374248564,b
132,30.42766764447692,-14.440782192105399,b
133,28.8885391697809,-14.317819493315993,b
134,29.529095230345433,-15.416781746246643,b
135,30.107332193765092,-18.888015979373854,b
136,28.788653665157916,-17.303523370885824,b
137,29.040264405176927,-19.18508967754365,b
138,28.626321641131778,-20.24774386746398,b
139,27.684923513877525,-19.707474062666797,b
140,26.114550254262603,-16.60147924329858,b
141,25.508093336879092,-16.583994863988316,b
142,24.35102804673456,-18.107545394252526,b
143,24.311702271873475,-18.511101850973077,b
144,22.51836386528772,-17.358687392692588,b
145,23.09228331618241,-16.852232329543437,b
146,23.396235483752044,-22.97280625744099,b
147,24.179703618499108,-23.049655903093505,b
148,23.518086786823346,-23.40198658451402,b
149,22.448270595463086,-22.346265486327535,b
150,21.9576345402881,-24.050787713935307,b
151,22.022471125825287,-22.427559203762932,b
152,23.159751676597267,-20.32704014224191,b
153,24.641481300846394,-21.64154809844849,b
154,22.332344088911814,-20.450363825891763,b
155,23.168857945924085,-21.0018563713141,b
156,19.994939173107554,-20.056051318376433,b
157,20.170439337285245,-19.342311237055807,b
158,19.85264130891145,-19.46219450170106,b
159,19.729291287639946,-18.583784064395687,b
160,20.545675695055948,-19.993777910511348,b
161,19.89287246729866,-17.363535721049836,b
162,18.625847453618768,-20.302684514309796,b
163,18.198820292106788,-21.10592374192171,b
164,17.590546266160622,-18.416972132822263,b
165,18.26030429134639,-18.011478593583636,b
166,17.03565180099886,-18.85572884244997,b
167,18.646216868875957,-21.97940026882769,b
168,19.887214254784315,-23.891765263604967,b
169,18.752628656818676,-23.39330132591465,b
170,18.372398276933254,-24.923249554446233,b
171,14.42635306583821,-24.941152980089413,b
172,15.563858299089791,-27.196368238330738,b
173,13.69553834513908,-25.36785806384785,b
174,17.300109760893175,-27.601596476942024,b
175,20.472384526371144,-27.589074149682393,b
176,18.554076305828282,-28.634842103945843,b
177,14.56207337219961,-27.431897663581335,b
178,16.67224873647552,-27.907595257869197,b
179,18.62042873500274,-28.102305036757553,b
180,17.288352354311684,-26.06773911421026,b
181,17.859727418069664,-26.003667425102687,b
182,17.144647335476606,-25.704374612014995,b
183,16.031724280809154,-23.864577248678543,b
184,14.971733152525902,-23.97693625698931,b
185,15.067073231370266,-23.50079924865218,b
186,14.174566862807968,-22.4823962093436,b
187,14.21499919509914,-21.82957506401309,b
188,13.20543884566137,-24.255609405656685,b
189,12.221687192355656,-25.74965656385308,b
190,14.75327415326569,-26.294472029765984,b
191,15.132545946599473,-28.517586203771284,b
192,13.590412984197693,-26.723131237430508,b
193,16.523569084044397,-24.676481642349263,b
194,18.2033341073212,-26.80963846440743,b
195,18.58855076435079,-25.84634600376709,b
196,15.773963920748544,-26.159378342524377,b
197,13.10080490147454,-27.256691521746415,b
198,13.646513139384329,-29.0780537134587,b
199,13.236969136362227,-28.22168930176376,b


==> experiments/flipwalks/flipwalkTXY1.csv <==
,X,Y,label
0,-56.55854586649385,12.398989846724756,a
1,-55.94659211237388,13.596704488714145,a
2,-55.055272497096375,16.875464085223513,a
3,-54.05978667794574,18.517907252617178,a
4,-52.656318918408495,15.558468396112005,a
5,-51.1823752861811,13.88353819555798,a
6,-50.706322656999404,12.588606711856485,a
7,-47.52144660878697,12.897804420493687,a
8,-46.6234646669509,14.167480041814535,a
9,-45.33061477750099,16.841625735706238,a
10,-43.19031565461979,16.187383627172068,a
11,-43.17220254067335,17.683610648889907,a
12,-42.92591141845747,21.111299652068816,a
13,-41.14745474691682,23.69167459238268,a
14,-41.384861404739524,22.60673946860574,a
15,-41.15283607505811,19.810011811322962,a
16,-39.786553222548044,18.730579216313416,a
17,-38.787346473604565,19.90133832341092,a
18,-38.079319683906725,20.82713207144478,a
19,-37.97683182287028,21.56718329082205,a
20,-36.62430738067015,20.233231928906214,a
21,-35.520443504710045,21.067144841224827,a
22,-34.36952522299669,23.45550220937639,a
23,-34.465556840853345,22.11669144184614,a
24,-33.83374890299888,24.413712489720293,a
25,-33.54914721941354,22.75734965164273,a
26,-33.114486324146,24.30032508511914,a
27,-32.97425901380172,25.93116212027779,a
28,-31.653894311724677,23.74979542246002,a
29,-30.799436534808205,24.890829165014512,a
30,-30.80985694413076,25.48701409083714,a
31,-30.836173215003683,19.56697587118108,a
32,-29.384828910475044,20.357998018511736,a
33,-29.568411292386145,18.985082021347726,a
34,-30.377032291302722,17.589150468534484,a
35,-29.23638977980594,16.735571415439416,a
36,-29.600636117114092,16.64314954514362,a
37,-27.53542316288711,15.844893134970992,a
38,-25.778271441295782,16.46070607514325,a
39,-26.944744358838925,18.58531465090004,a
40,-26.016903724585546,15.831322726226013,a
41,-25.490487703319666,14.889422079888602,a
42,-24.39051729970707,12.319211381352366,a
43,-24.63980333898237,12.654717499447962,a
44,-22.414682110246996,10.758117579257748,a
45,-21.952717477618627,10.330245691272408,a
46,-20.490214324712053,11.07697513736188,a
47,-21.166537119839308,13.57696577033074,a
48,-21.455811669805044,14.993054183532886,a
49,-20.095818500848285,12.243310511764767,a
50,-19.158214239048217,11.538161820231874,a
51,-19.710496923389695,13.740477870613319,a
52,-17.951931714474227,13.034297359622709,a
53,-17.8117631622832,14.555281560263536,a
54,-17.127107764654603,15.11314540122831,a
55,-15.921451467292242,14.746524046866307,a
56,-18.288281143421216,17.27462426770932,a
57,-17.000666398250665,17.750325042719368,a
58,-14.528379933831339,18.363807251635915,a
59,-15.022569501684355,19.427874892717497,a
60,-17.970046473291216,20.24095765457118,a
61,-16.69218824696337,19.41400008290614,a
62,-15.835932069953351,18.316906258598628,a
63,-16.531154644825556,16.646470257142884,a
64,-19.27934199236338,21.170624452808674,a
65,-19.847039823286572,21.786129158347844,a
66,-18.626414481681724,19.705881936224397,a
67,-16.550303168625145,18.3761673342215,a
68,-17.485442700846196,20.532871008449597,a
69,-18.371539052444465,23.224966646838745,a
70,-16.953398972360258,24.236523833164267,a
71,-17.8982903241927,25.793064983966197,a
72,-14.880656333895843,21.354099938811398,a
73,-15.210100810114364,22.47828237615267,a
74,-14.27770081114601,22.993200647892003,a
75,-14.138689142720077,23.35831162341579,a
76,-14.854551337335,24.16507614859404,a
77,-13.557023529150609,21.700145410301467,a
78,-13.246273340344484,22.099030409626668,a
79,-13.667511469798452,24.79775909269199,a
80,-12.459083419732849,22.75149483384171,a
81,-11.420354703955539,23.441347613396108,a
82,-11.285149704203384,23.84423693788172,a
83,-9.70535394773255,20.887025506044385,a
84,-10.082426740862275,22.597470511447874,a
85,-10.175378239572137,24.355922614189744,a
86,-10.877816502570665,25.875526999432502,a
87,-9.847664680233432,26.14625409067166,a
88,-9.423093239145118,25.904808389620122,a
89,-11.067718309088809,26.520313585600803,a
90,-13.857991603075718,27.146079013237397,a
91,-9.788890003430051,24.751078515096683,a
92,-11.217991395881644,24.920455793134074,a
93,-13.358694509413153,26.35231007748029,a
94,-12.116640881686843,26.161595160710057,a
95,-12.192217385481733,25.429051387036548,a
96,-13.029379365565514,25.656370760758264,a
97,-11.92685059490794,28.41583921971861,a
98,-14.214939846673651,27.267976703946196,a
99,-13.101257466015507,28.477291021351498,a


==> experiments/flipwalks/flipwalkTXY2.csv <==
,X,Y,label
0,52.55467863697045,1.456263388863335,b
1,51.714182856709954,-0.7750228100779912,b
2,50.513623250889985,-1.7967370426881277,b
3,49.12341995222424,-1.744768309272084,b
4,48.805365774770216,-3.3945469703351554,b
5,46.72278535532443,-3.2309683759966505,b
6,45.108080637950124,-4.141826519958484,b
7,44.289248139643945,-4.610162969348106,b
8,44.85192705710525,-5.739082436218858,b
9,44.742702483349404,-6.814237540289331,b
10,45.401646497480016,-8.645170225387467,b
11,42.729411977473326,-7.374689951102998,b
12,43.450996035732516,-8.583509391379705,b
13,43.78827641193066,-11.304332984920068,b
14,41.83111960462816,-11.257816992759803,b
15,41.738331275515385,-11.543207486604292,b
16,42.216783189520235,-12.63877831346988,b
17,41.654382286668145,-12.958677845446733,b
18,39.35029713494867,-12.161325135647857,b
19,38.339866903606,-13.424282212630757,b
20,37.061378116539835,-13.584487821808652,b
21,37.04804174293808,-14.538934837334148,b
22,37.243165744447396,-17.36089655526241,b
23,35.67898317973724,-16.85699920579312,b
24,35.53103714228124,-15.097849095186955,b
25,35.516493757206085,-18.735733950072973,b
26,34.336130491758226,-19.410742084478088,b
27,33.29989523627321,-18.141887994541687,b
28,32.73669159955371,-17.81230495065845,b
29,32.05392640529321,-16.566059985746325,b
30,29.88962387165405,-16.8233833320543,b
31,29.65421449409864,-16.480641125704736,b
32,28.921142902492534,-17.263968069156,b
33,27.400553164041618,-16.995789997099074,b
34,27.93410196990463,-18.150417540403062,b
35,28.18079438433771,-21.66012433043007,b
36,27.01818325252189,-19.95793714248169,b
37,27.09043818524011,-21.85415873938093,b
38,26.577642157287254,-22.872851572503055,b
39,25.691614559851402,-22.246280226229615,b
40,24.422518075858235,-19.006557038951595,b
41,23.820280990458222,-18.93235825468952,b
42,22.524080241733117,-20.33905555120224,b
43,22.446734591450255,-20.73725620008859,b
44,20.77057670843601,-19.420734000843716,b
45,21.38989586327797,-18.97031707176086,b
46,21.111828070498596,-25.09224775600911,b
47,21.88519531629933,-25.24144844687846,b
48,21.193125227331926,-25.52987377515173,b
49,20.227575183140587,-24.38014268549853,b
50,19.57777875895479,-26.028347153346314,b
51,19.796719814236923,-24.416311648220642,b
52,21.127671101841635,-22.435963428497317,b
53,22.478394505906696,-23.88350878577025,b
54,20.292383685989545,-22.47975460216613,b
55,21.072772942006267,-23.108163699323605,b
56,18.002739236031854,-21.866748312328998,b
57,18.24489827495967,-21.17194493838078,b
58,17.916550417038952,-21.262952379557614,b
59,17.877515266087673,-20.37578880955992,b
60,18.55750765277462,-21.854663103334893,b
61,18.156312141271588,-19.176160727998656,b
62,16.616100742566648,-21.98186008825333,b
63,16.11493186786553,-22.740774867399196,b
64,15.764774721384777,-20.00584273434899,b
65,16.47057302407651,-19.664871109333895,b
66,15.170640950392281,-20.390063126220056,b
67,16.477460331116813,-23.65281364595141,b
68,17.531705344083708,-25.673706874314863,b
69,16.449468094489337,-25.069859407011453,b
70,15.924978473996148,-26.557193946955067,b
71,11.993104972768409,-26.203333645748472,b
72,12.912805060523128,-28.554096429310377,b
73,11.224618470495408,-26.559422519885757,b
74,14.603416736715227,-29.121807208269697,b
75,17.762901748721873,-29.409868319902863,b
76,15.753567902342759,-30.26891070500098,b
77,11.894048356451716,-28.692927921987035,b
78,13.94949244185384,-29.366495128145825,b
79,15.869729213356338,-29.745258210694594,b
80,14.736929133419528,-27.59515635177161,b
81,15.311206677376626,-27.58593483482809,b
82,14.627972182120425,-27.21996432520835,b
83,13.695038020555797,-25.28175086391663,b
84,12.629597946159448,-25.293064620540477,b
85,12.769898432488333,-24.827843544641965,b
86,11.979052835643326,-23.72824708218924,b
87,12.081379440898019,-23.082013528895008,b
88,10.84780716971221,-25.3991623554441,b
89,9.724257585581658,-26.79570977839589,b
90,12.194827168342336,-27.57674464021595,b
91,12.359813470690328,-29.82698998120031,b
92,10.994882811327079,-27.894888443556244,b
93,14.111678158798881,-26.132174273488246,b
94,15.583593974563481,-28.415226038634405,b
95,16.054464462906896,-27.492721833356654,b
96,13.223727056754354,-27.537480604813897,b
97,10.456296317166558,-28.379619192079026,b
98,10.826674291596953,-30.2444053414524,b
99,10.500145189271416,-29.35309101429913,b


==> experiments/flipwalks/tipsH.csv <==
,step,d
0,0,3.8181818181818183
1,1000,3.791134569866826
2,2000,3.800303671458475
3,3000,3.793666182815378
4,4000,3.778686069585212
5,5000,3.8129187289134836
6,6000,3.847242829467246
7,7000,3.913862205564592
8,8000,3.8919177186546565
9,9000,3.9121390702211727
10,10000,3.9080313543164955
11,11000,3.9421272981893845
12,12000,3.9786188364177217
13,13000,3.9858037096895607
14,14000,4.106524449099427
15,15000,4.0793848847047816
16,16000,4.084677638853419
17,17000,4.078344458262674
18,18000,4.113834368809739
19,19000,4.150678045814433
20,20000,4.198318528714041
21,21000,4.201660785010739
22,22000,4.244671288337274
23,23000,4.255064061809065
24,24000,4.228318163027812
25,25000,4.246557493562175
26,26000,4.295780044697776
27,27000,4.3098454013353065
28,28000,4.28923781216521
29,29000,4.296946019382816
30,30000,4.342106047570388
31,31000,4.35025880093138
32,32000,4.3229352641589
33,33000,4.346771089820298
34,34000,4.372370627467474
35,35000,4.3724096685795155
36,36000,4.405506057059522
37,37000,4.405472430780217
38,38000,4.414615400781381
39,39000,4.336079792412832
40,40000,4.347852300160405
41,41000,4.324970601973279
42,42000,4.375981819396118
43,43000,4.398779273500485
44,44000,4.451248852952629
45,45000,4.399610479540447
46,46000,4.408567685243767
47,47000,4.369024701422068
48,48000,4.320696059836035
49,49000,4.3542449917025206
50,50000,4.37962715575678
51,51000,4.363932260380653
52,52000,4.344882689025118
53,53000,4.346488391437382
54,54000,4.345305527513998
55,55000,4.341176783802165
56,56000,4.399579087886406
57,57000,4.423722510738992
58,58000,4.439950180196876
59,59000,4.437651156934784
60,60000,4.436337631120872
61,61000,4.4042192982978134
62,62000,4.387418774365611
63,63000,4.418072644873185
64,64000,4.3475736911294804
65,65000,4.362335068134497
66,66000,4.338529438328255
67,67000,4.339682155308933
68,68000,4.3511143355924755
69,69000,4.399603835405675
70,70000,4.389281557298829
71,71000,4.395217530427972
72,72000,4.443998950178702
73,73000,4.444669077110331
74,74000,4.438519124098473
75,75000,4.438095489923526
76,76000,4.443815491410919
77,77000,4.409297116161737
78,78000,4.395401573501219
79,79000,4.385575650958686
80,80000,4.405165773530411
81,81000,4.4187430728483275
82,82000,4.361188460082556
83,83000,4.340386635422797
84,84000,4.338427435899581
85,85000,4.361269914051887
86,86000,4.355845091499961
87,87000,4.341395416350447
88,88000,4.317144303365963
89,89000,4.3620204559529245
90,90000,4.368389223710856
91,91000,4.307605270332303
92,92000,4.353712355288151
93,93000,4.427713472480596
94,94000,4.419038554356526
95,95000,4.382064986522365
96,96000,4.3422378515908004
97,97000,4.344282438443209
98,98000,4.426577093541355
99,99000,4.425647967365912


==> experiments/flipwalks/tipsT.csv <==
,step,d
0,0,100.00000000708864
1,1000,97.26823775300468
2,2000,96.92200095771983
3,3000,96.2680504507595
4,4000,95.83810165918862
5,5000,92.6870031088671
6,6000,90.86639361187197
7,7000,88.2786899596121
8,8000,88.86196985853961
9,9000,89.14279457095031
10,10000,88.19291441487724
11,11000,86.30453707862242
12,12000,88.45572914223725
13,13000,89.02248713067455
14,14000,87.21435138767423
15,15000,85.71046152529553
16,16000,84.69661550233613
17,17000,83.83075951090001
18,18000,81.55436676848963
19,19000,81.61692401035646
20,20000,79.32627257907708
21,21000,78.66288262721093
22,22000,80.0705749321947
23,23000,78.22222726203744
24,24000,77.95147952699452
25,25000,78.13714773557477
26,26000,77.98758057841326
27,27000,77.69745396136706
28,28000,74.81616680912056
29,29000,74.06935157141345
30,30000,72.7615546281941
31,31000,69.89117227463299
32,32000,68.65570065791437
33,33000,67.25535239989819
34,34000,68.05505370745612
35,35000,67.82941904169697
36,36000,66.96009468430907
37,37000,65.55019400107241
38,38000,64.06444172178742
39,39000,64.97983811229584
40,40000,61.59238569406165
41,41000,60.74617291546987
42,42000,58.00118605347136
43,43000,58.53938285214508
44,44000,53.91981208054001
45,45000,53.8971711158629
46,46000,54.762151291422505
47,47000,57.46982117440829
48,48000,58.56866240955033
49,49000,55.049769830983905
50,50000,54.75309946470385
51,51000,55.813243963940614
52,52000,54.20620468470639
53,53000,56.174387975124574
54,54000,54.693934218278436
55,55000,54.58243926008248
56,56000,55.65113692892045
57,57000,55.25091840346033
58,58000,54.896137996659824
59,59000,55.05143013296665
60,60000,57.28518641894479
61,61000,54.78538524485481
62,62000,54.60313057760697
63,63000,53.837397710781715
64,64000,56.0506236820442
65,65000,57.150156386122816
66,66000,54.851789540600656
67,67000,54.85135374808206
68,68000,57.35131499164868
69,69000,58.41461783863331
70,70000,58.30111506370429
71,71000,58.3705365514958
72,72000,55.31955868522273
73,73000,54.47409367124145
74,74000,56.438917115368994
75,75000,58.410510124387805
76,76000,58.14152733726556
77,77000,54.21463601567269
78,78000,55.82843496955999
79,79000,58.883742315653954
80,80000,55.12090600905451
81,81000,56.00196729928258
82,82000,56.19776275907637
83,83000,51.94414983779499
84,84000,53.2995910168295
85,85000,54.01492195769611
86,86000,53.644621112558106
87,87000,53.34874398146019
88,88000,54.437137871063335
89,89000,55.50521741768775
90,90000,57.22965602863321
91,91000,55.443105643286835
92,92000,54.66192439245925
93,93000,56.31623274540385
94,94000,56.68128183190554
95,95000,55.92823725965984
96,96000,55.534071534311174
97,97000,55.944081755901564
98,98000,57.024919809848086
99,99000,56.853445693800616


==> experiments/grid/3-by-3-csvs/3_3-3__0.csv <==
ind,x,y
0,3.714972806006122,2.3013107498437786


==> experiments/grid/3-by-3-csvs/3_3-3__1.csv <==
ind,x,y
1,5.219967400977659,-3.738443884001596


==> experiments/grid/3-by-3-csvs/3_3-3__2.csv <==
ind,x,y
2,3.5332343201673853,0.8172287947018492


==> experiments/grid/3-by-3-csvs/3_3-3__3.csv <==
ind,x,y
3,-3.547647947024104,-0.8376753894023752


==> experiments/grid/3-by-3-csvs/3_3-3__4.csv <==
ind,x,y
4,-3.725186439601678,-2.315879983046242


==> experiments/grid/3-by-3-csvs/3_3-3__5.csv <==
ind,x,y
5,-0.9312699614403788,-4.281128591758741


==> experiments/grid/3-by-3-csvs/3_3-3__6.csv <==
ind,x,y
6,-0.38767668433979263,3.637573434892727


==> experiments/grid/3-by-3-csvs/3_3-3__7.csv <==
ind,x,y
7,0.9596234696263308,4.278441565382685


==> experiments/grid/3-by-3-csvs/3_3-3__8.csv <==
ind,x,y
8,-5.228356464510936,3.722121732951097


==> experiments/grid/3-by-3-csvs/3_3-3__9.csv <==
ind,x,y
9,0.3923395001393968,-3.5835484295631823


==> experiments/grid/3-by-3-pm2-csvs/pen_05/0.csv <==
ind,x,y
0,-2.674006765637892,1.5974940397690993


==> experiments/grid/3-by-3-pm2-csvs/pen_05/1.csv <==
ind,x,y
1,0.30104580521766255,-2.191936570831107


==> experiments/grid/3-by-3-pm2-csvs/pen_05/10.csv <==
ind,x,y
10,-1.9266489619222056,-2.4619487724174407


==> experiments/grid/3-by-3-pm2-csvs/pen_05/100.csv <==
ind,x,y
100,-0.23751822450950244,2.1372703598209313


==> experiments/grid/3-by-3-pm2-csvs/pen_05/101.csv <==
ind,x,y
101,-0.6404049077804645,1.2522152592965927


==> experiments/grid/3-by-3-pm2-csvs/pen_05/102.csv <==
ind,x,y
102,-2.1833717937910757,1.0181619805200393


==> experiments/grid/3-by-3-pm2-csvs/pen_05/103.csv <==
ind,x,y
103,0.3023709465775765,2.3553061119704872


==> experiments/grid/3-by-3-pm2-csvs/pen_05/104.csv <==
ind,x,y
104,2.373867731576299,0.6669077744847453


==> experiments/grid/3-by-3-pm2-csvs/pen_05/105.csv <==
ind,x,y
105,1.8478348044284219,1.6349122212554217


==> experiments/grid/3-by-3-pm2-csvs/pen_05/106.csv <==
ind,x,y
106,1.9750198466425495,0.8537181045305297


==> experiments/grid/3-by-3-pm2-csvs/pen_05/107.csv <==
ind,x,y
107,-2.72678007464345,1.2213701917807127


==> experiments/grid/3-by-3-pm2-csvs/pen_05/108.csv <==
ind,x,y
108,0.6379708687005498,-2.734016371373023


==> experiments/grid/3-by-3-pm2-csvs/pen_05/109.csv <==
ind,x,y
109,2.529084897835198,-0.7200726280308442


==> experiments/grid/3-by-3-pm2-csvs/pen_05/11.csv <==
ind,x,y
11,-0.7272193273233633,2.510658602315837


==> experiments/grid/3-by-3-pm2-csvs/pen_05/110.csv <==
ind,x,y
110,2.3065755319691714,-1.0431749729241402


==> experiments/grid/3-by-3-pm2-csvs/pen_05/111.csv <==
ind,x,y
111,1.4722606661662858,0.6433949349559367


==> experiments/grid/3-by-3-pm2-csvs/pen_05/112.csv <==
ind,x,y
112,1.2852825820554632,-0.939445817009344


==> experiments/grid/3-by-3-pm2-csvs/pen_05/113.csv <==
ind,x,y
113,3.1063521515360843,-0.4727912093289037


==> experiments/grid/3-by-3-pm2-csvs/pen_05/114.csv <==
ind,x,y
114,2.3034183905735857,0.23064392740727066


==> experiments/grid/3-by-3-pm2-csvs/pen_05/115.csv <==
ind,x,y
115,1.374143402265831,-0.2763833416787893


==> experiments/grid/3-by-3-pm2-csvs/pen_05/116.csv <==
ind,x,y
116,1.4601682466940278,0.12596886492762752


==> experiments/grid/3-by-3-pm2-csvs/pen_05/117.csv <==
ind,x,y
117,-1.749364932152705,-1.8270838218376066


==> experiments/grid/3-by-3-pm2-csvs/pen_05/118.csv <==
ind,x,y
118,-2.2655004154304184,-0.32958112045157634


==> experiments/grid/3-by-3-pm2-csvs/pen_05/119.csv <==
ind,x,y
119,-1.8886946405919267,-0.5397435314872975


==> experiments/grid/3-by-3-pm2-csvs/pen_05/12.csv <==
ind,x,y
12,-1.7389526343826764,2.1832544185898657


==> experiments/grid/3-by-3-pm2-csvs/pen_05/120.csv <==
ind,x,y
120,1.4816976773189856,2.240204445435633


==> experiments/grid/3-by-3-pm2-csvs/pen_05/121.csv <==
ind,x,y
121,-1.7727717956153466,-2.2716220328736307


==> experiments/grid/3-by-3-pm2-csvs/pen_05/122.csv <==
ind,x,y
122,-1.6167804406569302,1.7065307613473213


==> experiments/grid/3-by-3-pm2-csvs/pen_05/123.csv <==
ind,x,y
123,-1.6512945287453007,1.8945881117888688


==> experiments/grid/3-by-3-pm2-csvs/pen_05/124.csv <==
ind,x,y
124,-0.1653723017092058,2.1540975688776505


==> experiments/grid/3-by-3-pm2-csvs/pen_05/125.csv <==
ind,x,y
125,-0.4078561457596544,1.7485684902971577


==> experiments/grid/3-by-3-pm2-csvs/pen_05/126.csv <==
ind,x,y
126,-1.5906569336235905,2.541666468401511


==> experiments/grid/3-by-3-pm2-csvs/pen_05/127.csv <==
ind,x,y
127,-0.1876414802296784,2.235660020624793


==> experiments/grid/3-by-3-pm2-csvs/pen_05/128.csv <==
ind,x,y
128,-0.7884230953298936,1.3844404158014962


==> experiments/grid/3-by-3-pm2-csvs/pen_05/129.csv <==
ind,x,y
129,0.023569478730972773,1.675368605265298


==> experiments/grid/3-by-3-pm2-csvs/pen_05/13.csv <==
ind,x,y
13,-0.715810334980492,2.567767068079046


==> experiments/grid/3-by-3-pm2-csvs/pen_05/130.csv <==
ind,x,y
130,2.333738333117046,-1.7130847636280273


==> experiments/grid/3-by-3-pm2-csvs/pen_05/131.csv <==
ind,x,y
131,0.17377264189135702,-2.769410181017482


==> experiments/grid/3-by-3-pm2-csvs/pen_05/132.csv <==
ind,x,y
132,-2.4264885466635295,-1.7759115215770849


==> experiments/grid/3-by-3-pm2-csvs/pen_05/133.csv <==
ind,x,y
133,-1.3195196616955864,-1.7788822572823773


==> experiments/grid/3-by-3-pm2-csvs/pen_05/134.csv <==
ind,x,y
134,2.809695311208967,-0.4327081326468045


==> experiments/grid/3-by-3-pm2-csvs/pen_05/135.csv <==
ind,x,y
135,2.9314150260477185,0.21035425014818285


==> experiments/grid/3-by-3-pm2-csvs/pen_05/136.csv <==
ind,x,y
136,3.2484728112236647,0.2079495093677274


==> experiments/grid/3-by-3-pm2-csvs/pen_05/137.csv <==
ind,x,y
137,2.7885566837464193,0.9182219001066618


==> experiments/grid/3-by-3-pm2-csvs/pen_05/138.csv <==
ind,x,y
138,2.925252910425435,0.5042017750281663


==> experiments/grid/3-by-3-pm2-csvs/pen_05/139.csv <==
ind,x,y
139,2.7146655299420632,-0.05793699720873563


==> experiments/grid/3-by-3-pm2-csvs/pen_05/14.csv <==
ind,x,y
14,-1.6580409514438412,-1.5076670674121853


==> experiments/grid/3-by-3-pm2-csvs/pen_05/140.csv <==
ind,x,y
140,1.0952275104252345,-0.731217917740174


==> experiments/grid/3-by-3-pm2-csvs/pen_05/141.csv <==
ind,x,y
141,1.8598059668937226,-1.5895368953893583


==> experiments/grid/3-by-3-pm2-csvs/pen_05/142.csv <==
ind,x,y
142,2.047944346546978,0.3566353427720708


==> experiments/grid/3-by-3-pm2-csvs/pen_05/143.csv <==
ind,x,y
143,1.2793769774912938,0.39368595596089845


==> experiments/grid/3-by-3-pm2-csvs/pen_05/144.csv <==
ind,x,y
144,-0.6095418478478837,3.0908922103107797


==> experiments/grid/3-by-3-pm2-csvs/pen_05/145.csv <==
ind,x,y
145,-2.9122648432735936,-0.4329888314980865


==> experiments/grid/3-by-3-pm2-csvs/pen_05/146.csv <==
ind,x,y
146,-2.67174976344818,0.1533937172666942


==> experiments/grid/3-by-3-pm2-csvs/pen_05/147.csv <==
ind,x,y
147,-2.8132273534293977,0.5649147026496182


==> experiments/grid/3-by-3-pm2-csvs/pen_05/148.csv <==
ind,x,y
148,-2.9329465253414706,-0.16804821082016735


==> experiments/grid/3-by-3-pm2-csvs/pen_05/149.csv <==
ind,x,y
149,-2.7647598921056296,-1.013135383201175


==> experiments/grid/3-by-3-pm2-csvs/pen_05/15.csv <==
ind,x,y
15,-2.1817261538843247,2.2995024332308556


==> experiments/grid/3-by-3-pm2-csvs/pen_05/150.csv <==
ind,x,y
150,-3.2481978980189616,-0.24466687577510618


==> experiments/grid/3-by-3-pm2-csvs/pen_05/151.csv <==
ind,x,y
151,1.9535822146404704,-0.39450447035615505


==> experiments/grid/3-by-3-pm2-csvs/pen_05/152.csv <==
ind,x,y
152,1.1709127744923873,-1.8225733644547115


==> experiments/grid/3-by-3-pm2-csvs/pen_05/153.csv <==
ind,x,y
153,1.5346213172542582,-2.016547303223799


==> experiments/grid/3-by-3-pm2-csvs/pen_05/154.csv <==
ind,x,y
154,2.0721873418071324,-1.0170774781091205


==> experiments/grid/3-by-3-pm2-csvs/pen_05/155.csv <==
ind,x,y
155,2.5582127780573787,-1.5487166590837804


==> experiments/grid/3-by-3-pm2-csvs/pen_05/156.csv <==
ind,x,y
156,1.594398280469145,-1.569273394290838


==> experiments/grid/3-by-3-pm2-csvs/pen_05/157.csv <==
ind,x,y
157,1.6036873474064377,-0.8940055277536253


==> experiments/grid/3-by-3-pm2-csvs/pen_05/158.csv <==
ind,x,y
158,2.330645426215186,1.688879219267955


==> experiments/grid/3-by-3-pm2-csvs/pen_05/159.csv <==
ind,x,y
159,-1.131949663446891,-2.7694432754139275


==> experiments/grid/3-by-3-pm2-csvs/pen_05/16.csv <==
ind,x,y
16,-2.519611684647411,0.46004489364015255


==> experiments/grid/3-by-3-pm2-csvs/pen_05/160.csv <==
ind,x,y
160,-2.1101074889560625,1.1383193737070132


==> experiments/grid/3-by-3-pm2-csvs/pen_05/161.csv <==
ind,x,y
161,-2.399244827419828,-0.6217304031905387


==> experiments/grid/3-by-3-pm2-csvs/pen_05/162.csv <==
ind,x,y
162,-2.4376579583477254,1.4393170313392372


==> experiments/grid/3-by-3-pm2-csvs/pen_05/163.csv <==
ind,x,y
163,-1.9971420119670955,-0.8906762043564662


==> experiments/grid/3-by-3-pm2-csvs/pen_05/164.csv <==
ind,x,y
164,-1.1057192242173797,-2.561116434419913


==> experiments/grid/3-by-3-pm2-csvs/pen_05/165.csv <==
ind,x,y
165,1.6104728474953915,-2.500116971045021


==> experiments/grid/3-by-3-pm2-csvs/pen_05/166.csv <==
ind,x,y
166,2.9807370983192643,-0.854094651975711


==> experiments/grid/3-by-3-pm2-csvs/pen_05/167.csv <==
ind,x,y
167,-2.1966024540167375,0.8563818649123904


==> experiments/grid/3-by-3-pm2-csvs/pen_05/168.csv <==
ind,x,y
168,1.1462508734004808,2.4836487555901696


==> experiments/grid/3-by-3-pm2-csvs/pen_05/169.csv <==
ind,x,y
169,2.379081966856955,-2.139503291219546


==> experiments/grid/3-by-3-pm2-csvs/pen_05/17.csv <==
ind,x,y
17,0.1635021768866615,-3.1493689080803735


==> experiments/grid/3-by-3-pm2-csvs/pen_05/18.csv <==
ind,x,y
18,-1.4565901021217678,1.9881556016603594


==> experiments/grid/3-by-3-pm2-csvs/pen_05/19.csv <==
ind,x,y
19,-0.19180512073964354,2.682284449289773


==> experiments/grid/3-by-3-pm2-csvs/pen_05/2.csv <==
ind,x,y
2,-0.0801223487241209,0.08374546015791356


==> experiments/grid/3-by-3-pm2-csvs/pen_05/20.csv <==
ind,x,y
20,0.3212611037145325,2.5219934711757563


==> experiments/grid/3-by-3-pm2-csvs/pen_05/21.csv <==
ind,x,y
21,-0.25854833222755896,3.151544307278288


==> experiments/grid/3-by-3-pm2-csvs/pen_05/22.csv <==
ind,x,y
22,-1.0820462040477774,0.7612207943716652


==> experiments/grid/3-by-3-pm2-csvs/pen_05/23.csv <==
ind,x,y
23,-1.201843385201827,1.870291824584965


==> experiments/grid/3-by-3-pm2-csvs/pen_05/24.csv <==
ind,x,y
24,-0.7783209232734751,2.7770445700020305


==> experiments/grid/3-by-3-pm2-csvs/pen_05/25.csv <==
ind,x,y
25,0.7003817347125729,2.006569180955554


==> experiments/grid/3-by-3-pm2-csvs/pen_05/26.csv <==
ind,x,y
26,0.39706915838073154,2.558211633064086


==> experiments/grid/3-by-3-pm2-csvs/pen_05/27.csv <==
ind,x,y
27,-0.015522439035827826,1.15770742528843


==> experiments/grid/3-by-3-pm2-csvs/pen_05/28.csv <==
ind,x,y
28,-1.0804902098352502,2.583624974401854


==> experiments/grid/3-by-3-pm2-csvs/pen_05/29.csv <==
ind,x,y
29,0.5654967841834823,2.009407308987472


==> experiments/grid/3-by-3-pm2-csvs/pen_05/3.csv <==
ind,x,y
3,-0.14944411841766347,-0.24243733970571535


==> experiments/grid/3-by-3-pm2-csvs/pen_05/30.csv <==
ind,x,y
30,-0.5658391279816275,0.8226462253114267


==> experiments/grid/3-by-3-pm2-csvs/pen_05/31.csv <==
ind,x,y
31,-1.0900321658169905,2.399156815151602


==> experiments/grid/3-by-3-pm2-csvs/pen_05/32.csv <==
ind,x,y
32,-1.2973190124360003,0.9316999157352645


==> experiments/grid/3-by-3-pm2-csvs/pen_05/33.csv <==
ind,x,y
33,-1.09938956502975,-2.2105125937949084


==> experiments/grid/3-by-3-pm2-csvs/pen_05/34.csv <==
ind,x,y
34,0.9945218118818671,2.9377194475396213


==> experiments/grid/3-by-3-pm2-csvs/pen_05/35.csv <==
ind,x,y
35,1.240044908478964,1.79958260070052


==> experiments/grid/3-by-3-pm2-csvs/pen_05/36.csv <==
ind,x,y
36,-0.6399469635797224,-1.1865618898897765


==> experiments/grid/3-by-3-pm2-csvs/pen_05/37.csv <==
ind,x,y
37,-1.622970066143911,0.8913609246185497


==> experiments/grid/3-by-3-pm2-csvs/pen_05/38.csv <==
ind,x,y
38,-1.1451750238198812,-0.6080660883287549


==> experiments/grid/3-by-3-pm2-csvs/pen_05/39.csv <==
ind,x,y
39,0.8256216726500134,2.425739724137737


==> experiments/grid/3-by-3-pm2-csvs/pen_05/4.csv <==
ind,x,y
4,-0.11657444562299933,-1.7983121287508204


==> experiments/grid/3-by-3-pm2-csvs/pen_05/40.csv <==
ind,x,y
40,-0.10648213528630432,-1.196887340558186


==> experiments/grid/3-by-3-pm2-csvs/pen_05/41.csv <==
ind,x,y
41,0.24106961990860887,2.7000259882647324


==> experiments/grid/3-by-3-pm2-csvs/pen_05/42.csv <==
ind,x,y
42,-1.3939069134690827,-0.31074600631477123


==> experiments/grid/3-by-3-pm2-csvs/pen_05/43.csv <==
ind,x,y
43,-1.8177935818539805,0.5952371445854067


==> experiments/grid/3-by-3-pm2-csvs/pen_05/44.csv <==
ind,x,y
44,1.9303079316998408,2.3795493759730912


==> experiments/grid/3-by-3-pm2-csvs/pen_05/45.csv <==
ind,x,y
45,1.3981868852054626,2.4198237230228252


==> experiments/grid/3-by-3-pm2-csvs/pen_05/46.csv <==
ind,x,y
46,2.1524456277180355,2.2040439354675385


==> experiments/grid/3-by-3-pm2-csvs/pen_05/47.csv <==
ind,x,y
47,-0.11541301158726651,-2.722676580618311


==> experiments/grid/3-by-3-pm2-csvs/pen_05/48.csv <==
ind,x,y
48,0.06484612804017671,-2.3073848430935264


==> experiments/grid/3-by-3-pm2-csvs/pen_05/49.csv <==
ind,x,y
49,-0.39394100037600577,-0.5734351293994016


==> experiments/grid/3-by-3-pm2-csvs/pen_05/5.csv <==
ind,x,y
5,1.0737171146516489,-2.7032359092205183


==> experiments/grid/3-by-3-pm2-csvs/pen_05/50.csv <==
ind,x,y
50,-0.7122664867788757,-2.3323669502777475


==> experiments/grid/3-by-3-pm2-csvs/pen_05/51.csv <==
ind,x,y
51,-0.6664744442974866,-3.0717291369337323


==> experiments/grid/3-by-3-pm2-csvs/pen_05/52.csv <==
ind,x,y
52,-0.4872531107305666,-0.5499168470901443


==> experiments/grid/3-by-3-pm2-csvs/pen_05/53.csv <==
ind,x,y
53,-0.4961409165428978,-1.9206438008700686


==> experiments/grid/3-by-3-pm2-csvs/pen_05/54.csv <==
ind,x,y
54,-0.8349518500770301,-2.632925203520119


==> experiments/grid/3-by-3-pm2-csvs/pen_05/55.csv <==
ind,x,y
55,0.06284049791576286,-1.1059366771165242


==> experiments/grid/3-by-3-pm2-csvs/pen_05/56.csv <==
ind,x,y
56,-0.3110294943586405,-1.9442034049145092


==> experiments/grid/3-by-3-pm2-csvs/pen_05/57.csv <==
ind,x,y
57,-0.26904988155332576,-2.478061909754808


==> experiments/grid/3-by-3-pm2-csvs/pen_05/58.csv <==
ind,x,y
58,-0.5464805273326598,-2.708853313924977


==> experiments/grid/3-by-3-pm2-csvs/pen_05/59.csv <==
ind,x,y
59,-0.41489940953004134,-2.446188729413968


==> experiments/grid/3-by-3-pm2-csvs/pen_05/6.csv <==
ind,x,y
6,1.8703784805630541,-2.1545828689250524


==> experiments/grid/3-by-3-pm2-csvs/pen_05/60.csv <==
ind,x,y
60,0.11642559250768461,-2.2762459751898243


==> experiments/grid/3-by-3-pm2-csvs/pen_05/61.csv <==
ind,x,y
61,0.08271744405784326,-0.4169294951027359


==> experiments/grid/3-by-3-pm2-csvs/pen_05/62.csv <==
ind,x,y
62,-2.695723683790421,-1.3754595069408746


==> experiments/grid/3-by-3-pm2-csvs/pen_05/63.csv <==
ind,x,y
63,-1.9417323578397834,-1.520789641260881


==> experiments/grid/3-by-3-pm2-csvs/pen_05/64.csv <==
ind,x,y
64,-2.0250649249810477,-0.47510966033315727


==> experiments/grid/3-by-3-pm2-csvs/pen_05/65.csv <==
ind,x,y
65,-1.7673982043386638,-1.127014167270479


==> experiments/grid/3-by-3-pm2-csvs/pen_05/66.csv <==
ind,x,y
66,-1.9869712933044168,-1.6046201615285243


==> experiments/grid/3-by-3-pm2-csvs/pen_05/67.csv <==
ind,x,y
67,-1.5420393148915694,-1.839430738691465


==> experiments/grid/3-by-3-pm2-csvs/pen_05/68.csv <==
ind,x,y
68,-2.3095221764220293,-0.7895188310136452


==> experiments/grid/3-by-3-pm2-csvs/pen_05/69.csv <==
ind,x,y
69,-1.769717479649549,1.481415284729245


==> experiments/grid/3-by-3-pm2-csvs/pen_05/7.csv <==
ind,x,y
7,0.17090452926653635,1.0274134022423627


==> experiments/grid/3-by-3-pm2-csvs/pen_05/70.csv <==
ind,x,y
70,0.6506835740760102,1.7484574156473591


==> experiments/grid/3-by-3-pm2-csvs/pen_05/71.csv <==
ind,x,y
71,-0.4646530066818077,0.30573395866954445


==> experiments/grid/3-by-3-pm2-csvs/pen_05/72.csv <==
ind,x,y
72,-1.4042867580184994,0.19385434740671767


==> experiments/grid/3-by-3-pm2-csvs/pen_05/73.csv <==
ind,x,y
73,-3.1417657588905454,0.2544605165837633


==> experiments/grid/3-by-3-pm2-csvs/pen_05/74.csv <==
ind,x,y
74,1.4811105434009613,-1.8791472041263277


==> experiments/grid/3-by-3-pm2-csvs/pen_05/75.csv <==
ind,x,y
75,2.141285774433265,-1.1023086086988856


==> experiments/grid/3-by-3-pm2-csvs/pen_05/76.csv <==
ind,x,y
76,1.8608079918171143,-0.6135963539408434


==> experiments/grid/3-by-3-pm2-csvs/pen_05/77.csv <==
ind,x,y
77,0.3403479597504681,0.39664151943361325


==> experiments/grid/3-by-3-pm2-csvs/pen_05/78.csv <==
ind,x,y
78,1.1175025795277878,-2.942108261985446


==> experiments/grid/3-by-3-pm2-csvs/pen_05/79.csv <==
ind,x,y
79,0.7196061386214336,0.5536764947097905


==> experiments/grid/3-by-3-pm2-csvs/pen_05/8.csv <==
ind,x,y
8,0.5802560447183637,1.155148719719174


==> experiments/grid/3-by-3-pm2-csvs/pen_05/80.csv <==
ind,x,y
80,0.5252865477522437,-0.7241628646545792


==> experiments/grid/3-by-3-pm2-csvs/pen_05/81.csv <==
ind,x,y
81,0.8299568950831423,0.23735612799533382


==> experiments/grid/3-by-3-pm2-csvs/pen_05/82.csv <==
ind,x,y
82,0.7153350395064791,-2.3947385806709343


==> experiments/grid/3-by-3-pm2-csvs/pen_05/83.csv <==
ind,x,y
83,0.549412028056571,-1.2832593200855305


==> experiments/grid/3-by-3-pm2-csvs/pen_05/84.csv <==
ind,x,y
84,1.0634648482961133,-1.4640038018904868


==> experiments/grid/3-by-3-pm2-csvs/pen_05/85.csv <==
ind,x,y
85,1.2745927441424594,-2.4389887639898102


==> experiments/grid/3-by-3-pm2-csvs/pen_05/86.csv <==
ind,x,y
86,0.5668120484273964,0.5820670203930541


==> experiments/grid/3-by-3-pm2-csvs/pen_05/87.csv <==
ind,x,y
87,2.6671004370233886,1.455695725327543


==> experiments/grid/3-by-3-pm2-csvs/pen_05/88.csv <==
ind,x,y
88,1.6687354286738916,1.290206300855477


==> experiments/grid/3-by-3-pm2-csvs/pen_05/89.csv <==
ind,x,y
89,2.3021280837344453,1.025461646642676


==> experiments/grid/3-by-3-pm2-csvs/pen_05/9.csv <==
ind,x,y
9,0.32485296330646335,-0.4622714745868893


==> experiments/grid/3-by-3-pm2-csvs/pen_05/90.csv <==
ind,x,y
90,1.5829398226024316,1.7331904008039585


==> experiments/grid/3-by-3-pm2-csvs/pen_05/91.csv <==
ind,x,y
91,2.048222957859433,1.4812341571626246


==> experiments/grid/3-by-3-pm2-csvs/pen_05/92.csv <==
ind,x,y
92,1.8850264186139967,1.58932795997917


==> experiments/grid/3-by-3-pm2-csvs/pen_05/93.csv <==
ind,x,y
93,2.0476869472836405,0.7823773941720418


==> experiments/grid/3-by-3-pm2-csvs/pen_05/94.csv <==
ind,x,y
94,1.0028910938396374,-2.285140986591287


==> experiments/grid/3-by-3-pm2-csvs/pen_05/95.csv <==
ind,x,y
95,-1.3967188337213234,-0.9924216004913496


==> experiments/grid/3-by-3-pm2-csvs/pen_05/96.csv <==
ind,x,y
96,-0.6603148617386455,-1.6275880660654993


==> experiments/grid/3-by-3-pm2-csvs/pen_05/97.csv <==
ind,x,y
97,-2.7021192122598188,1.1176253456965053


==> experiments/grid/3-by-3-pm2-csvs/pen_05/98.csv <==
ind,x,y
98,-1.9806321395186834,0.2798728249371168


==> experiments/grid/3-by-3-pm2-csvs/pen_05/99.csv <==
ind,x,y
99,1.0771293522303833,2.916147252263816


==> experiments/grid/3-by-3-pm2-csvs/pen_1/0.csv <==
ind,x,y
0,1.891652438965173,-4.434504951055954


==> experiments/grid/3-by-3-pm2-csvs/pen_1/1.csv <==
ind,x,y
1,3.20477299868756,0.8465705518953955


==> experiments/grid/3-by-3-pm2-csvs/pen_1/10.csv <==
ind,x,y
10,5.789777973492203,-1.3209854891926371


==> experiments/grid/3-by-3-pm2-csvs/pen_1/100.csv <==
ind,x,y
100,-4.057427897433462,-2.3838061114993705


==> experiments/grid/3-by-3-pm2-csvs/pen_1/101.csv <==
ind,x,y
101,-3.557766483682636,0.5813086671576028


==> experiments/grid/3-by-3-pm2-csvs/pen_1/102.csv <==
ind,x,y
102,-3.3370153321755343,0.5696541650875465


==> experiments/grid/3-by-3-pm2-csvs/pen_1/103.csv <==
ind,x,y
103,-2.229108943019394,-4.788990321295415


==> experiments/grid/3-by-3-pm2-csvs/pen_1/104.csv <==
ind,x,y
104,-3.561907188977135,2.655130504192588


==> experiments/grid/3-by-3-pm2-csvs/pen_1/105.csv <==
ind,x,y
105,-3.585837093891615,-3.0729354418753005


==> experiments/grid/3-by-3-pm2-csvs/pen_1/106.csv <==
ind,x,y
106,-3.700478763600712,2.7020915587370324


==> experiments/grid/3-by-3-pm2-csvs/pen_1/107.csv <==
ind,x,y
107,-1.825868852766635,-4.687351044051286


==> experiments/grid/3-by-3-pm2-csvs/pen_1/108.csv <==
ind,x,y
108,2.6250735403902095,4.950713231861824


==> experiments/grid/3-by-3-pm2-csvs/pen_1/109.csv <==
ind,x,y
109,0.2360766379648804,0.8240069826159512


==> experiments/grid/3-by-3-pm2-csvs/pen_1/11.csv <==
ind,x,y
11,-1.6698051984471785,4.651443287093966


==> experiments/grid/3-by-3-pm2-csvs/pen_1/110.csv <==
ind,x,y
110,0.26947711225288756,4.4429072525115325


==> experiments/grid/3-by-3-pm2-csvs/pen_1/111.csv <==
ind,x,y
111,-0.7606856171374256,-2.4468910680700193


==> experiments/grid/3-by-3-pm2-csvs/pen_1/112.csv <==
ind,x,y
112,0.7572494265711932,2.5587301185251334


==> experiments/grid/3-by-3-pm2-csvs/pen_1/113.csv <==
ind,x,y
113,-3.319927913292449,3.781808231436193


==> experiments/grid/3-by-3-pm2-csvs/pen_1/114.csv <==
ind,x,y
114,-1.0136778598224383,-3.730757378302416


==> experiments/grid/3-by-3-pm2-csvs/pen_1/115.csv <==
ind,x,y
115,0.34239107060513924,2.322768053385157


==> experiments/grid/3-by-3-pm2-csvs/pen_1/116.csv <==
ind,x,y
116,-0.37126283870214555,-2.066058906688632


==> experiments/grid/3-by-3-pm2-csvs/pen_1/117.csv <==
ind,x,y
117,4.357575778862662,2.112270613004489


==> experiments/grid/3-by-3-pm2-csvs/pen_1/118.csv <==
ind,x,y
118,3.383158100100213,-2.6698308357105454


==> experiments/grid/3-by-3-pm2-csvs/pen_1/119.csv <==
ind,x,y
119,3.6845877837600916,-1.790494682230804


==> experiments/grid/3-by-3-pm2-csvs/pen_1/12.csv <==
ind,x,y
12,-0.9937130075876526,4.864102137552234


==> experiments/grid/3-by-3-pm2-csvs/pen_1/120.csv <==
ind,x,y
120,-2.54372625790166,-4.895206150710494


==> experiments/grid/3-by-3-pm2-csvs/pen_1/121.csv <==
ind,x,y
121,2.5623212891297524,4.199325248423023


==> experiments/grid/3-by-3-pm2-csvs/pen_1/122.csv <==
ind,x,y
122,-4.019996184767435,0.9143183161520764


==> experiments/grid/3-by-3-pm2-csvs/pen_1/123.csv <==
ind,x,y
123,-3.3099839977312806,-2.000849271652231


==> experiments/grid/3-by-3-pm2-csvs/pen_1/124.csv <==
ind,x,y
124,-3.0451802654353903,-1.0492363094302724


==> experiments/grid/3-by-3-pm2-csvs/pen_1/125.csv <==
ind,x,y
125,-2.8749499891782673,0.3728220630516854


==> experiments/grid/3-by-3-pm2-csvs/pen_1/126.csv <==
ind,x,y
126,-4.741029843183606,0.7838893937077568


==> experiments/grid/3-by-3-pm2-csvs/pen_1/127.csv <==
ind,x,y
127,-3.8155126730689672,-1.6035711723791912


==> experiments/grid/3-by-3-pm2-csvs/pen_1/128.csv <==
ind,x,y
128,-2.3593613566212652,0.6221928530210191


==> experiments/grid/3-by-3-pm2-csvs/pen_1/129.csv <==
ind,x,y
129,1.1555968730508202,-4.27328744084041


==> experiments/grid/3-by-3-pm2-csvs/pen_1/13.csv <==
ind,x,y
13,-2.230573937581462,4.834542134199742


==> experiments/grid/3-by-3-pm2-csvs/pen_1/130.csv <==
ind,x,y
130,4.2592846248248355,-2.6542143662582727


==> experiments/grid/3-by-3-pm2-csvs/pen_1/131.csv <==
ind,x,y
131,4.165837419122744,2.3701989957765592


==> experiments/grid/3-by-3-pm2-csvs/pen_1/132.csv <==
ind,x,y
132,4.423860243420167,-1.9793211069520713


==> experiments/grid/3-by-3-pm2-csvs/pen_1/133.csv <==
ind,x,y
133,-2.0418566526424082,3.5996169941935836


==> experiments/grid/3-by-3-pm2-csvs/pen_1/134.csv <==
ind,x,y
134,-2.9617858466054234,4.021533973590171


==> experiments/grid/3-by-3-pm2-csvs/pen_1/135.csv <==
ind,x,y
135,-2.98652454713895,3.4746786190991648


==> experiments/grid/3-by-3-pm2-csvs/pen_1/136.csv <==
ind,x,y
136,-4.658616933589622,2.9125175368074325


==> experiments/grid/3-by-3-pm2-csvs/pen_1/137.csv <==
ind,x,y
137,-3.8562525374127237,-3.0389514798508124


==> experiments/grid/3-by-3-pm2-csvs/pen_1/138.csv <==
ind,x,y
138,-1.7974169607658663,-1.548152355633889


==> experiments/grid/3-by-3-pm2-csvs/pen_1/139.csv <==
ind,x,y
139,-0.960062368686393,0.32106453199980484


==> experiments/grid/3-by-3-pm2-csvs/pen_1/14.csv <==
ind,x,y
14,-0.8271598312432632,5.254954274412679


==> experiments/grid/3-by-3-pm2-csvs/pen_1/140.csv <==
ind,x,y
140,0.7505772527745995,3.610228405386579


==> experiments/grid/3-by-3-pm2-csvs/pen_1/141.csv <==
ind,x,y
141,0.8311642420712236,4.614822806167789


==> experiments/grid/3-by-3-pm2-csvs/pen_1/142.csv <==
ind,x,y
142,-1.4189130292833347,-3.946505150474519


==> experiments/grid/3-by-3-pm2-csvs/pen_1/143.csv <==
ind,x,y
143,-0.505214473227584,-3.5134906803780286


==> experiments/grid/3-by-3-pm2-csvs/pen_1/144.csv <==
ind,x,y
144,-3.992729995422804,-4.3929791332129495


==> experiments/grid/3-by-3-pm2-csvs/pen_1/145.csv <==
ind,x,y
145,2.592085098759,-4.481651070666743


==> experiments/grid/3-by-3-pm2-csvs/pen_1/146.csv <==
ind,x,y
146,1.708520653182563,-3.985480084048541


==> experiments/grid/3-by-3-pm2-csvs/pen_1/147.csv <==
ind,x,y
147,1.2128340210779522,-5.322981496531926


==> experiments/grid/3-by-3-pm2-csvs/pen_1/148.csv <==
ind,x,y
148,1.4933351677769564,-4.967513769205851


==> experiments/grid/3-by-3-pm2-csvs/pen_1/149.csv <==
ind,x,y
149,3.057235618208579,-4.529117171831763


==> experiments/grid/3-by-3-pm2-csvs/pen_1/15.csv <==
ind,x,y
15,-1.6417204497431181,5.487901270046132


==> experiments/grid/3-by-3-pm2-csvs/pen_1/150.csv <==
ind,x,y
150,2.3832696449669415,-5.315749656799219


==> experiments/grid/3-by-3-pm2-csvs/pen_1/151.csv <==
ind,x,y
151,1.769388738492873,-2.1355519465437895


==> experiments/grid/3-by-3-pm2-csvs/pen_1/152.csv <==
ind,x,y
152,3.3653315291157875,2.486928491256222


==> experiments/grid/3-by-3-pm2-csvs/pen_1/153.csv <==
ind,x,y
153,3.3026936192839096,1.878739099536202


==> experiments/grid/3-by-3-pm2-csvs/pen_1/154.csv <==
ind,x,y
154,3.8186489214992867,-1.6026842464428614


==> experiments/grid/3-by-3-pm2-csvs/pen_1/155.csv <==
ind,x,y
155,4.507480076409537,-0.13205477874922086


==> experiments/grid/3-by-3-pm2-csvs/pen_1/156.csv <==
ind,x,y
156,2.5826431371582674,2.0095155268993823


==> experiments/grid/3-by-3-pm2-csvs/pen_1/157.csv <==
ind,x,y
157,2.3546421248214155,-2.021716440073736


==> experiments/grid/3-by-3-pm2-csvs/pen_1/158.csv <==
ind,x,y
158,-2.772102280339428,-3.3862396680005515


==> experiments/grid/3-by-3-pm2-csvs/pen_1/159.csv <==
ind,x,y
159,1.9496877920227518,4.443794019138458


==> experiments/grid/3-by-3-pm2-csvs/pen_1/16.csv <==
ind,x,y
16,-0.8010910532613951,2.3846380603098534


==> experiments/grid/3-by-3-pm2-csvs/pen_1/160.csv <==
ind,x,y
160,-0.09283532778003277,-4.439817594709875


==> experiments/grid/3-by-3-pm2-csvs/pen_1/161.csv <==
ind,x,y
161,1.9551762275686833,3.0024769072347466


==> experiments/grid/3-by-3-pm2-csvs/pen_1/162.csv <==
ind,x,y
162,-0.8101258906396683,-4.992838740656202


==> experiments/grid/3-by-3-pm2-csvs/pen_1/163.csv <==
ind,x,y
163,2.1051016820834105,3.702763319518501


==> experiments/grid/3-by-3-pm2-csvs/pen_1/164.csv <==
ind,x,y
164,3.7698704618576255,4.040899314166233


==> experiments/grid/3-by-3-pm2-csvs/pen_1/165.csv <==
ind,x,y
165,3.138793103833812,3.6483634022200957


==> experiments/grid/3-by-3-pm2-csvs/pen_1/166.csv <==
ind,x,y
166,-1.96640068039606,3.16947485837914


==> experiments/grid/3-by-3-pm2-csvs/pen_1/167.csv <==
ind,x,y
167,-0.25162060649041035,-4.796182394137189


==> experiments/grid/3-by-3-pm2-csvs/pen_1/168.csv <==
ind,x,y
168,-3.046150988869867,-4.42722596461985


==> experiments/grid/3-by-3-pm2-csvs/pen_1/169.csv <==
ind,x,y
169,0.9069071444548686,5.345207988338592


==> experiments/grid/3-by-3-pm2-csvs/pen_1/17.csv <==
ind,x,y
17,3.4606610670965243,4.361630464534441


==> experiments/grid/3-by-3-pm2-csvs/pen_1/18.csv <==
ind,x,y
18,-4.475327430868697,-1.7814035188277162


==> experiments/grid/3-by-3-pm2-csvs/pen_1/19.csv <==
ind,x,y
19,-5.141948299956018,1.3782519884828306


==> experiments/grid/3-by-3-pm2-csvs/pen_1/2.csv <==
ind,x,y
2,1.5542406413108407,-1.629902918718913


==> experiments/grid/3-by-3-pm2-csvs/pen_1/20.csv <==
ind,x,y
20,-5.024550813946181,-2.332076610604157


==> experiments/grid/3-by-3-pm2-csvs/pen_1/21.csv <==
ind,x,y
21,-5.5547416103515665,0.3749263374500989


==> experiments/grid/3-by-3-pm2-csvs/pen_1/22.csv <==
ind,x,y
22,-2.80851685398102,2.0244419727020966


==> experiments/grid/3-by-3-pm2-csvs/pen_1/23.csv <==
ind,x,y
23,-3.6054738860448987,-2.2867727245817164


==> experiments/grid/3-by-3-pm2-csvs/pen_1/24.csv <==
ind,x,y
24,-5.439139151969855,1.2698219832525652


==> experiments/grid/3-by-3-pm2-csvs/pen_1/25.csv <==
ind,x,y
25,-4.609463734780383,-0.5450478838668286


==> experiments/grid/3-by-3-pm2-csvs/pen_1/26.csv <==
ind,x,y
26,-5.251161855431003,-0.4246342013463582


==> experiments/grid/3-by-3-pm2-csvs/pen_1/27.csv <==
ind,x,y
27,-2.3350086731171458,1.1484554742554467


==> experiments/grid/3-by-3-pm2-csvs/pen_1/28.csv <==
ind,x,y
28,-5.526572340321502,-0.04741272440360488


==> experiments/grid/3-by-3-pm2-csvs/pen_1/29.csv <==
ind,x,y
29,-4.08618003679749,-0.8316889806149875


==> experiments/grid/3-by-3-pm2-csvs/pen_1/3.csv <==
ind,x,y
3,1.678038534703373,-1.0621276549229681


==> experiments/grid/3-by-3-pm2-csvs/pen_1/30.csv <==
ind,x,y
30,-3.0057262931547686,1.7395602194388338


==> experiments/grid/3-by-3-pm2-csvs/pen_1/31.csv <==
ind,x,y
31,-4.54152894699652,-1.474442655645743


==> experiments/grid/3-by-3-pm2-csvs/pen_1/32.csv <==
ind,x,y
32,-2.3378615064382933,1.3532577399690207


==> experiments/grid/3-by-3-pm2-csvs/pen_1/33.csv <==
ind,x,y
33,2.44791444029152,4.7291732731339255


==> experiments/grid/3-by-3-pm2-csvs/pen_1/34.csv <==
ind,x,y
34,-5.759471323800606,-1.4041946933956162


==> experiments/grid/3-by-3-pm2-csvs/pen_1/35.csv <==
ind,x,y
35,-1.96612246616372,4.335572929460266


==> experiments/grid/3-by-3-pm2-csvs/pen_1/36.csv <==
ind,x,y
36,0.4277730073089249,4.4458876289535665


==> experiments/grid/3-by-3-pm2-csvs/pen_1/37.csv <==
ind,x,y
37,-1.2329396115453677,-3.1552629723500236


==> experiments/grid/3-by-3-pm2-csvs/pen_1/38.csv <==
ind,x,y
38,0.4276527519372487,3.392937098281063


==> experiments/grid/3-by-3-pm2-csvs/pen_1/39.csv <==
ind,x,y
39,-3.2453669945822794,-3.9202768237436074


==> experiments/grid/3-by-3-pm2-csvs/pen_1/4.csv <==
ind,x,y
4,2.8564204520784737,1.7263162873279665


==> experiments/grid/3-by-3-pm2-csvs/pen_1/40.csv <==
ind,x,y
40,0.12870515780461478,3.3474302963361633


==> experiments/grid/3-by-3-pm2-csvs/pen_1/41.csv <==
ind,x,y
41,-1.3296194807957145,4.089472236929044


==> experiments/grid/3-by-3-pm2-csvs/pen_1/42.csv <==
ind,x,y
42,0.3809768060912538,2.161942411014136


==> experiments/grid/3-by-3-pm2-csvs/pen_1/43.csv <==
ind,x,y
43,-0.9430106344614293,-4.226609910245349


==> experiments/grid/3-by-3-pm2-csvs/pen_1/44.csv <==
ind,x,y
44,-4.6471504868483455,1.9112418333609966


==> experiments/grid/3-by-3-pm2-csvs/pen_1/45.csv <==
ind,x,y
45,-4.20349480892928,-2.379404334515112


==> experiments/grid/3-by-3-pm2-csvs/pen_1/46.csv <==
ind,x,y
46,-4.61091410764407,1.5392729092971065


==> experiments/grid/3-by-3-pm2-csvs/pen_1/47.csv <==
ind,x,y
47,4.590837992881359,1.5332688388372901


==> experiments/grid/3-by-3-pm2-csvs/pen_1/48.csv <==
ind,x,y
48,4.73270679162246,0.7105579711057406


==> experiments/grid/3-by-3-pm2-csvs/pen_1/49.csv <==
ind,x,y
49,2.0727615158109924,-1.6170982978625716


==> experiments/grid/3-by-3-pm2-csvs/pen_1/5.csv <==
ind,x,y
5,1.6118077090472231,4.791296863653502


==> experiments/grid/3-by-3-pm2-csvs/pen_1/50.csv <==
ind,x,y
50,5.039674805411361,-1.6980181015378544


==> experiments/grid/3-by-3-pm2-csvs/pen_1/51.csv <==
ind,x,y
51,5.449363319958639,-0.606279366378616


==> experiments/grid/3-by-3-pm2-csvs/pen_1/52.csv <==
ind,x,y
52,2.8281967066087437,-1.8565024627303894


==> experiments/grid/3-by-3-pm2-csvs/pen_1/53.csv <==
ind,x,y
53,4.6461999487285555,1.4149387696278117


==> experiments/grid/3-by-3-pm2-csvs/pen_1/54.csv <==
ind,x,y
54,5.302545896526433,-1.342614435192246


==> experiments/grid/3-by-3-pm2-csvs/pen_1/55.csv <==
ind,x,y
55,2.2033037175014862,-1.046575077800452


==> experiments/grid/3-by-3-pm2-csvs/pen_1/56.csv <==
ind,x,y
56,3.79717129332707,1.8959370352414395


==> experiments/grid/3-by-3-pm2-csvs/pen_1/57.csv <==
ind,x,y
57,5.117182382978253,2.140682490059327


==> experiments/grid/3-by-3-pm2-csvs/pen_1/58.csv <==
ind,x,y
58,5.426724164659415,-0.33811075085804637


==> experiments/grid/3-by-3-pm2-csvs/pen_1/59.csv <==
ind,x,y
59,5.159056485466917,0.021894622182997737


==> experiments/grid/3-by-3-pm2-csvs/pen_1/6.csv <==
ind,x,y
6,2.1219466110430067,0.2866799503388862


==> experiments/grid/3-by-3-pm2-csvs/pen_1/60.csv <==
ind,x,y
60,4.1958086799440775,0.9799820384395304


==> experiments/grid/3-by-3-pm2-csvs/pen_1/61.csv <==
ind,x,y
61,2.451841848623538,-2.6116668396944447


==> experiments/grid/3-by-3-pm2-csvs/pen_1/62.csv <==
ind,x,y
62,4.696805331613769,-1.5793407951291938


==> experiments/grid/3-by-3-pm2-csvs/pen_1/63.csv <==
ind,x,y
63,3.4781243960903687,0.6570118195032042


==> experiments/grid/3-by-3-pm2-csvs/pen_1/64.csv <==
ind,x,y
64,2.8130145325642717,-1.400416548906938


==> experiments/grid/3-by-3-pm2-csvs/pen_1/65.csv <==
ind,x,y
65,3.1322375260697526,-1.052503117816533


==> experiments/grid/3-by-3-pm2-csvs/pen_1/66.csv <==
ind,x,y
66,3.797367163671377,1.3265098754659137


==> experiments/grid/3-by-3-pm2-csvs/pen_1/67.csv <==
ind,x,y
67,4.154785745498884,1.2120760896938174


==> experiments/grid/3-by-3-pm2-csvs/pen_1/68.csv <==
ind,x,y
68,3.7954799867084046,-2.864763710482079


==> experiments/grid/3-by-3-pm2-csvs/pen_1/69.csv <==
ind,x,y
69,-2.735659914156987,-2.2279747588033163


==> experiments/grid/3-by-3-pm2-csvs/pen_1/7.csv <==
ind,x,y
7,-0.23083342196934406,-2.6503730882641214


==> experiments/grid/3-by-3-pm2-csvs/pen_1/70.csv <==
ind,x,y
70,-3.2173842432504856,-0.6054654224993619


==> experiments/grid/3-by-3-pm2-csvs/pen_1/71.csv <==
ind,x,y
71,-1.903133582937589,1.236050314253462


==> experiments/grid/3-by-3-pm2-csvs/pen_1/72.csv <==
ind,x,y
72,-1.807570927805508,1.2861078850514924


==> experiments/grid/3-by-3-pm2-csvs/pen_1/73.csv <==
ind,x,y
73,3.3187051267233048,-3.8986768939092245


==> experiments/grid/3-by-3-pm2-csvs/pen_1/74.csv <==
ind,x,y
74,3.5173726433324624,3.0513504047663265


==> experiments/grid/3-by-3-pm2-csvs/pen_1/75.csv <==
ind,x,y
75,3.2645329303558337,-1.8654591816915105


==> experiments/grid/3-by-3-pm2-csvs/pen_1/76.csv <==
ind,x,y
76,3.0634213945383553,-2.873782137307592


==> experiments/grid/3-by-3-pm2-csvs/pen_1/77.csv <==
ind,x,y
77,0.15001226854179658,-2.3161787110259584


==> experiments/grid/3-by-3-pm2-csvs/pen_1/78.csv <==
ind,x,y
78,4.920381114161651,3.308505726065611


==> experiments/grid/3-by-3-pm2-csvs/pen_1/79.csv <==
ind,x,y
79,-0.00037183035195442944,-4.225660553804824


==> experiments/grid/3-by-3-pm2-csvs/pen_1/8.csv <==
ind,x,y
8,-0.2337427600613079,-3.0377016116415394


==> experiments/grid/3-by-3-pm2-csvs/pen_1/80.csv <==
ind,x,y
80,1.9596903515695876,3.278789341596136


==> experiments/grid/3-by-3-pm2-csvs/pen_1/81.csv <==
ind,x,y
81,0.2888860094333843,-2.7812405351535903


==> experiments/grid/3-by-3-pm2-csvs/pen_1/82.csv <==
ind,x,y
82,3.821104757056396,3.639570015386123


==> experiments/grid/3-by-3-pm2-csvs/pen_1/83.csv <==
ind,x,y
83,1.7516282669979826,2.628432086430864


==> experiments/grid/3-by-3-pm2-csvs/pen_1/84.csv <==
ind,x,y
84,2.1888390158135462,-3.7774602374541213


==> experiments/grid/3-by-3-pm2-csvs/pen_1/85.csv <==
ind,x,y
85,4.161182367433531,0.34913761479283695


==> experiments/grid/3-by-3-pm2-csvs/pen_1/86.csv <==
ind,x,y
86,0.26076760245537034,-3.6282719093291904


==> experiments/grid/3-by-3-pm2-csvs/pen_1/87.csv <==
ind,x,y
87,-4.875127756580752,0.1998973753042034


==> experiments/grid/3-by-3-pm2-csvs/pen_1/88.csv <==
ind,x,y
88,-3.3611195265410734,2.1189122276894734


==> experiments/grid/3-by-3-pm2-csvs/pen_1/89.csv <==
ind,x,y
89,-4.083387284142916,2.4234391976341088


==> experiments/grid/3-by-3-pm2-csvs/pen_1/9.csv <==
ind,x,y
9,1.2342078487436225,2.576725805739415


==> experiments/grid/3-by-3-pm2-csvs/pen_1/90.csv <==
ind,x,y
90,-3.6182359276410865,-2.478702791330518


==> experiments/grid/3-by-3-pm2-csvs/pen_1/91.csv <==
ind,x,y
91,-3.7196038489389345,-1.1660838116374015


==> experiments/grid/3-by-3-pm2-csvs/pen_1/92.csv <==
ind,x,y
92,-2.814582535197615,-1.8697933202156776


==> experiments/grid/3-by-3-pm2-csvs/pen_1/93.csv <==
ind,x,y
93,-2.8542506655475344,2.239627915653988


==> experiments/grid/3-by-3-pm2-csvs/pen_1/94.csv <==
ind,x,y
94,-0.9646383261984375,3.9324169017483794


==> experiments/grid/3-by-3-pm2-csvs/pen_1/95.csv <==
ind,x,y
95,0.6314749212856836,2.5357943377402226


==> experiments/grid/3-by-3-pm2-csvs/pen_1/96.csv <==
ind,x,y
96,0.5112397641715402,3.7834291096151715


==> experiments/grid/3-by-3-pm2-csvs/pen_1/97.csv <==
ind,x,y
97,-1.4385384593655381,-4.717107475799088


==> experiments/grid/3-by-3-pm2-csvs/pen_1/98.csv <==
ind,x,y
98,-0.7124908788061701,-3.2726666369153765


==> experiments/grid/3-by-3-pm2-csvs/pen_1/99.csv <==
ind,x,y
99,-3.1195121742502905,-4.526606406168809


==> experiments/grid/3-by-3-pm2-csvs/pen_2/0.csv <==
ind,x,y
0,-5.2196717943010436,-1.832701500024229


==> experiments/grid/3-by-3-pm2-csvs/pen_2/1.csv <==
ind,x,y
1,0.5149781238509451,-6.2445159646493655


==> experiments/grid/3-by-3-pm2-csvs/pen_2/10.csv <==
ind,x,y
10,-3.0179226646422346,-6.107782875337086


==> experiments/grid/3-by-3-pm2-csvs/pen_2/100.csv <==
ind,x,y
100,3.0260639985241764,7.58814916482622


==> experiments/grid/3-by-3-pm2-csvs/pen_2/101.csv <==
ind,x,y
101,7.10014278536754,4.8176126361619955


==> experiments/grid/3-by-3-pm2-csvs/pen_2/102.csv <==
ind,x,y
102,6.234713804050769,4.296255990207719


==> experiments/grid/3-by-3-pm2-csvs/pen_2/103.csv <==
ind,x,y
103,-4.588897292411574,4.883794586820886


==> experiments/grid/3-by-3-pm2-csvs/pen_2/104.csv <==
ind,x,y
104,5.033075120618354,5.471190599906296


==> experiments/grid/3-by-3-pm2-csvs/pen_2/105.csv <==
ind,x,y
105,1.659503125648351,7.882632410369273


==> experiments/grid/3-by-3-pm2-csvs/pen_2/106.csv <==
ind,x,y
106,6.208326567270375,5.641240816668578


==> experiments/grid/3-by-3-pm2-csvs/pen_2/107.csv <==
ind,x,y
107,-3.666972730663428,4.965686142816732


==> experiments/grid/3-by-3-pm2-csvs/pen_2/108.csv <==
ind,x,y
108,2.6567225686156184,-7.928856694847788


==> experiments/grid/3-by-3-pm2-csvs/pen_2/109.csv <==
ind,x,y
109,-2.712536659226857,-0.011526778312107007


==> experiments/grid/3-by-3-pm2-csvs/pen_2/11.csv <==
ind,x,y
11,6.395794941106142,2.1291503839180184


==> experiments/grid/3-by-3-pm2-csvs/pen_2/110.csv <==
ind,x,y
110,6.612335566617103,-2.672985656254759


==> experiments/grid/3-by-3-pm2-csvs/pen_2/111.csv <==
ind,x,y
111,-1.8971104546188233,1.2861875249064483


==> experiments/grid/3-by-3-pm2-csvs/pen_2/112.csv <==
ind,x,y
112,1.865945940168995,-1.2130657231842463


==> experiments/grid/3-by-3-pm2-csvs/pen_2/113.csv <==
ind,x,y
113,-1.2340987992572825,0.06511694730632964


==> experiments/grid/3-by-3-pm2-csvs/pen_2/114.csv <==
ind,x,y
114,-7.103469597470071,2.1455352433968122


==> experiments/grid/3-by-3-pm2-csvs/pen_2/115.csv <==
ind,x,y
115,4.95746593252324,-1.7362073313938398


==> experiments/grid/3-by-3-pm2-csvs/pen_2/116.csv <==
ind,x,y
116,-5.376621428265359,1.4491943630723712


==> experiments/grid/3-by-3-pm2-csvs/pen_2/117.csv <==
ind,x,y
117,-2.5787624968372986,-7.804517178467243


==> experiments/grid/3-by-3-pm2-csvs/pen_2/118.csv <==
ind,x,y
118,-5.2797899904333265,-5.056910914988871


==> experiments/grid/3-by-3-pm2-csvs/pen_2/119.csv <==
ind,x,y
119,-6.2199803298100145,-5.571908290003904


==> experiments/grid/3-by-3-pm2-csvs/pen_2/12.csv <==
ind,x,y
12,7.06454768959991,0.4264370988068784


==> experiments/grid/3-by-3-pm2-csvs/pen_2/120.csv <==
ind,x,y
120,0.23513259423881838,8.46189843646156


==> experiments/grid/3-by-3-pm2-csvs/pen_2/121.csv <==
ind,x,y
121,4.418415228778949,-4.6696557744414084


==> experiments/grid/3-by-3-pm2-csvs/pen_2/122.csv <==
ind,x,y
122,1.601100579511617,5.184733447967867


==> experiments/grid/3-by-3-pm2-csvs/pen_2/123.csv <==
ind,x,y
123,-1.220507277823097,5.575868532202356


==> experiments/grid/3-by-3-pm2-csvs/pen_2/124.csv <==
ind,x,y
124,-0.7917973132648007,6.309021631555785


==> experiments/grid/3-by-3-pm2-csvs/pen_2/125.csv <==
ind,x,y
125,4.787025818340486,3.592506564513426


==> experiments/grid/3-by-3-pm2-csvs/pen_2/126.csv <==
ind,x,y
126,1.1725139305046333,6.219939396011933


==> experiments/grid/3-by-3-pm2-csvs/pen_2/127.csv <==
ind,x,y
127,1.0595117622961365,7.290233762607666


==> experiments/grid/3-by-3-pm2-csvs/pen_2/128.csv <==
ind,x,y
128,3.9749308468169064,5.237877264889713


==> experiments/grid/3-by-3-pm2-csvs/pen_2/129.csv <==
ind,x,y
129,-6.128614467227801,-3.8043691551487835


==> experiments/grid/3-by-3-pm2-csvs/pen_2/13.csv <==
ind,x,y
13,8.179312695361213,2.0942713751287463


==> experiments/grid/3-by-3-pm2-csvs/pen_2/130.csv <==
ind,x,y
130,-3.5217380620307948,-7.365040098063982


==> experiments/grid/3-by-3-pm2-csvs/pen_2/131.csv <==
ind,x,y
131,-0.7865495696793834,-7.866209564420073


==> experiments/grid/3-by-3-pm2-csvs/pen_2/132.csv <==
ind,x,y
132,-4.21693737170157,-7.041660952939397


==> experiments/grid/3-by-3-pm2-csvs/pen_2/133.csv <==
ind,x,y
133,7.234084481412171,2.772546978790132


==> experiments/grid/3-by-3-pm2-csvs/pen_2/134.csv <==
ind,x,y
134,7.07942468314974,3.152628956869721


==> experiments/grid/3-by-3-pm2-csvs/pen_2/135.csv <==
ind,x,y
135,4.465364547589471,1.205087628564303


==> experiments/grid/3-by-3-pm2-csvs/pen_2/136.csv <==
ind,x,y
136,5.950795654098968,3.4161634716109535


==> experiments/grid/3-by-3-pm2-csvs/pen_2/137.csv <==
ind,x,y
137,5.803769720276367,5.013402609260994


==> experiments/grid/3-by-3-pm2-csvs/pen_2/138.csv <==
ind,x,y
138,2.9231652015503764,3.398437222630436


==> experiments/grid/3-by-3-pm2-csvs/pen_2/139.csv <==
ind,x,y
139,2.852118083392964,1.6779920242433093


==> experiments/grid/3-by-3-pm2-csvs/pen_2/14.csv <==
ind,x,y
14,8.405473812023681,1.0746627962278805


==> experiments/grid/3-by-3-pm2-csvs/pen_2/140.csv <==
ind,x,y
140,4.561630901420607,-1.4103454246162734


==> experiments/grid/3-by-3-pm2-csvs/pen_2/141.csv <==
ind,x,y
141,4.698072292231114,-2.9520856086048637


==> experiments/grid/3-by-3-pm2-csvs/pen_2/142.csv <==
ind,x,y
142,-5.111591610887341,3.0738793748611637


==> experiments/grid/3-by-3-pm2-csvs/pen_2/143.csv <==
ind,x,y
143,-3.587660025243934,2.365384606066884


==> experiments/grid/3-by-3-pm2-csvs/pen_2/144.csv <==
ind,x,y
144,-5.029852359227414,4.388640811218042


==> experiments/grid/3-by-3-pm2-csvs/pen_2/145.csv <==
ind,x,y
145,-6.230777986252739,-3.135383694767648


==> experiments/grid/3-by-3-pm2-csvs/pen_2/146.csv <==
ind,x,y
146,-5.569188292665813,-1.9273859817306145


==> experiments/grid/3-by-3-pm2-csvs/pen_2/147.csv <==
ind,x,y
147,-8.134739476498924,-2.2962407366110464


==> experiments/grid/3-by-3-pm2-csvs/pen_2/148.csv <==
ind,x,y
148,-6.534175314970732,-1.3164903255371425


==> experiments/grid/3-by-3-pm2-csvs/pen_2/149.csv <==
ind,x,y
149,-7.789996029308126,-3.3504802511503344


==> experiments/grid/3-by-3-pm2-csvs/pen_2/15.csv <==
ind,x,y
15,7.8492655805074705,1.423946486140674


==> experiments/grid/3-by-3-pm2-csvs/pen_2/150.csv <==
ind,x,y
150,-7.4482784301866305,-2.7128761937446364


==> experiments/grid/3-by-3-pm2-csvs/pen_2/151.csv <==
ind,x,y
151,0.04984212722780545,-4.001613033184684


==> experiments/grid/3-by-3-pm2-csvs/pen_2/152.csv <==
ind,x,y
152,2.387740223142518,-6.766151702733525


==> experiments/grid/3-by-3-pm2-csvs/pen_2/153.csv <==
ind,x,y
153,1.804398855820825,-5.3966200355179526


==> experiments/grid/3-by-3-pm2-csvs/pen_2/154.csv <==
ind,x,y
154,-2.050534558879623,-4.657089109356546


==> experiments/grid/3-by-3-pm2-csvs/pen_2/155.csv <==
ind,x,y
155,3.085149125084793,-5.467386925786314


==> experiments/grid/3-by-3-pm2-csvs/pen_2/156.csv <==
ind,x,y
156,3.396631792862396,-5.376231220187551


==> experiments/grid/3-by-3-pm2-csvs/pen_2/157.csv <==
ind,x,y
157,-2.3041791095910167,-3.454093161233254


==> experiments/grid/3-by-3-pm2-csvs/pen_2/158.csv <==
ind,x,y
158,-2.7466383218236192,5.473798002420265


==> experiments/grid/3-by-3-pm2-csvs/pen_2/159.csv <==
ind,x,y
159,6.794614136089625,-4.420412245684323


==> experiments/grid/3-by-3-pm2-csvs/pen_2/16.csv <==
ind,x,y
16,5.8831929542619195,1.1197796295338893


==> experiments/grid/3-by-3-pm2-csvs/pen_2/160.csv <==
ind,x,y
160,-7.5342619053965505,0.5134527807148831


==> experiments/grid/3-by-3-pm2-csvs/pen_2/161.csv <==
ind,x,y
161,7.126701058960609,-1.7406411491804246


==> experiments/grid/3-by-3-pm2-csvs/pen_2/162.csv <==
ind,x,y
162,-7.581333291071334,3.476104185015169


==> experiments/grid/3-by-3-pm2-csvs/pen_2/163.csv <==
ind,x,y
163,1.0793064549043843,-4.666890039402026


==> experiments/grid/3-by-3-pm2-csvs/pen_2/164.csv <==
ind,x,y
164,-2.9808041777791763,-8.035307828498576


==> experiments/grid/3-by-3-pm2-csvs/pen_2/165.csv <==
ind,x,y
165,0.7524676459948989,-6.020972179755008


==> experiments/grid/3-by-3-pm2-csvs/pen_2/166.csv <==
ind,x,y
166,1.8481162989677193,0.9783395002881143


==> experiments/grid/3-by-3-pm2-csvs/pen_2/167.csv <==
ind,x,y
167,-3.254920295599318,3.8214436579390467


==> experiments/grid/3-by-3-pm2-csvs/pen_2/168.csv <==
ind,x,y
168,2.4727907459972998,8.133088396269772


==> experiments/grid/3-by-3-pm2-csvs/pen_2/169.csv <==
ind,x,y
169,-6.799902793606613,-0.007272590095789105


==> experiments/grid/3-by-3-pm2-csvs/pen_2/17.csv <==
ind,x,y
17,-1.0444090582605803,-8.145359665892885


==> experiments/grid/3-by-3-pm2-csvs/pen_2/18.csv <==
ind,x,y
18,-6.4170663871749385,5.129552499375403


==> experiments/grid/3-by-3-pm2-csvs/pen_2/19.csv <==
ind,x,y
19,-0.001959104880703097,7.1963751511146725


==> experiments/grid/3-by-3-pm2-csvs/pen_2/2.csv <==
ind,x,y
2,-0.5654940246612343,-3.239592587394524


==> experiments/grid/3-by-3-pm2-csvs/pen_2/20.csv <==
ind,x,y
20,-2.41442047688635,8.643474268248296


==> experiments/grid/3-by-3-pm2-csvs/pen_2/21.csv <==
ind,x,y
21,-5.183719669843119,6.436065581964322


==> experiments/grid/3-by-3-pm2-csvs/pen_2/22.csv <==
ind,x,y
22,-2.1529103940540586,3.071342269648977


==> experiments/grid/3-by-3-pm2-csvs/pen_2/23.csv <==
ind,x,y
23,-4.20937679376924,6.062663538981189


==> experiments/grid/3-by-3-pm2-csvs/pen_2/24.csv <==
ind,x,y
24,-4.391447208629923,7.225518257162741


==> experiments/grid/3-by-3-pm2-csvs/pen_2/25.csv <==
ind,x,y
25,-5.031199884241483,6.327845933803138


==> experiments/grid/3-by-3-pm2-csvs/pen_2/26.csv <==
ind,x,y
26,-2.7292573453216917,7.102950022686293


==> experiments/grid/3-by-3-pm2-csvs/pen_2/27.csv <==
ind,x,y
27,1.0027122701420081,2.1022823704165035


==> experiments/grid/3-by-3-pm2-csvs/pen_2/28.csv <==
ind,x,y
28,-6.192773258076656,5.851230530424334


==> experiments/grid/3-by-3-pm2-csvs/pen_2/29.csv <==
ind,x,y
29,-3.417741923026136,6.599651058177547


==> experiments/grid/3-by-3-pm2-csvs/pen_2/3.csv <==
ind,x,y
3,-3.3270749572347245,-3.8052494393851535


==> experiments/grid/3-by-3-pm2-csvs/pen_2/30.csv <==
ind,x,y
30,1.6071415705627146,3.7630435031241007


==> experiments/grid/3-by-3-pm2-csvs/pen_2/31.csv <==
ind,x,y
31,-5.626614586621281,5.69156939162877


==> experiments/grid/3-by-3-pm2-csvs/pen_2/32.csv <==
ind,x,y
32,1.4296422410448246,2.189015648575809


==> experiments/grid/3-by-3-pm2-csvs/pen_2/33.csv <==
ind,x,y
33,5.072698297632615,-4.427087077541258


==> experiments/grid/3-by-3-pm2-csvs/pen_2/34.csv <==
ind,x,y
34,-1.123014903360815,3.54017672102578


==> experiments/grid/3-by-3-pm2-csvs/pen_2/35.csv <==
ind,x,y
35,-7.5850801111306225,1.4912112748549002


==> experiments/grid/3-by-3-pm2-csvs/pen_2/36.csv <==
ind,x,y
36,7.420609518445713,-2.9882406928573353


==> experiments/grid/3-by-3-pm2-csvs/pen_2/37.csv <==
ind,x,y
37,-5.854748007270256,0.6328158699806871


==> experiments/grid/3-by-3-pm2-csvs/pen_2/38.csv <==
ind,x,y
38,-3.4110937697200536,-4.809809864130398


==> experiments/grid/3-by-3-pm2-csvs/pen_2/39.csv <==
ind,x,y
39,-1.4843664421850107,7.461479470981695


==> experiments/grid/3-by-3-pm2-csvs/pen_2/4.csv <==
ind,x,y
4,3.4669213384534037,-5.547361149595092


==> experiments/grid/3-by-3-pm2-csvs/pen_2/40.csv <==
ind,x,y
40,2.247842918631141,-3.3096708217272677


==> experiments/grid/3-by-3-pm2-csvs/pen_2/41.csv <==
ind,x,y
41,7.130607051379011,-0.303490026276097


==> experiments/grid/3-by-3-pm2-csvs/pen_2/42.csv <==
ind,x,y
42,2.423970763351651,-2.415830630648565


==> experiments/grid/3-by-3-pm2-csvs/pen_2/43.csv <==
ind,x,y
43,-8.57360199301058,0.4449159630216848


==> experiments/grid/3-by-3-pm2-csvs/pen_2/44.csv <==
ind,x,y
44,5.0019544452535865,6.663919384754226


==> experiments/grid/3-by-3-pm2-csvs/pen_2/45.csv <==
ind,x,y
45,2.2433370229301666,7.6177843305660256


==> experiments/grid/3-by-3-pm2-csvs/pen_2/46.csv <==
ind,x,y
46,4.808121049502018,6.815556211001044


==> experiments/grid/3-by-3-pm2-csvs/pen_2/47.csv <==
ind,x,y
47,5.060469505640067,-6.202604543465214


==> experiments/grid/3-by-3-pm2-csvs/pen_2/48.csv <==
ind,x,y
48,3.448755715285976,-7.153192462036783


==> experiments/grid/3-by-3-pm2-csvs/pen_2/49.csv <==
ind,x,y
49,-0.7917598415525581,-2.1100889716327917


==> experiments/grid/3-by-3-pm2-csvs/pen_2/5.csv <==
ind,x,y
5,7.2001121959372325,-3.8946051503236476


==> experiments/grid/3-by-3-pm2-csvs/pen_2/50.csv <==
ind,x,y
50,-2.2769918542318703,-6.520990024737128


==> experiments/grid/3-by-3-pm2-csvs/pen_2/51.csv <==
ind,x,y
51,4.879267447071541,-6.646449241978879


==> experiments/grid/3-by-3-pm2-csvs/pen_2/52.csv <==
ind,x,y
52,-3.330184033889456,-3.3915599273485046


==> experiments/grid/3-by-3-pm2-csvs/pen_2/53.csv <==
ind,x,y
53,6.38537725485564,-5.134950369677233


==> experiments/grid/3-by-3-pm2-csvs/pen_2/54.csv <==
ind,x,y
54,0.8200219435844832,-8.296245862993663


==> experiments/grid/3-by-3-pm2-csvs/pen_2/55.csv <==
ind,x,y
55,-1.09704437660565,-2.063009586018985


==> experiments/grid/3-by-3-pm2-csvs/pen_2/56.csv <==
ind,x,y
56,4.899367350969708,-5.5949185205544465


==> experiments/grid/3-by-3-pm2-csvs/pen_2/57.csv <==
ind,x,y
57,2.2425282356807568,-8.741210588820143


==> experiments/grid/3-by-3-pm2-csvs/pen_2/58.csv <==
ind,x,y
58,6.739571792421414,-5.301879597647147


==> experiments/grid/3-by-3-pm2-csvs/pen_2/59.csv <==
ind,x,y
59,4.838163337619929,-5.85341613857968


==> experiments/grid/3-by-3-pm2-csvs/pen_2/6.csv <==
ind,x,y
6,-4.14536028696063,-1.2321822191998728


==> experiments/grid/3-by-3-pm2-csvs/pen_2/60.csv <==
ind,x,y
60,1.5967159363412593,-6.894837032765935


==> experiments/grid/3-by-3-pm2-csvs/pen_2/61.csv <==
ind,x,y
61,5.642677257797162,-2.4017760476715093


==> experiments/grid/3-by-3-pm2-csvs/pen_2/62.csv <==
ind,x,y
62,-0.629104905744311,-6.274105695998242


==> experiments/grid/3-by-3-pm2-csvs/pen_2/63.csv <==
ind,x,y
63,0.4926975912780118,-6.418584107312083


==> experiments/grid/3-by-3-pm2-csvs/pen_2/64.csv <==
ind,x,y
64,-3.789042771812374,-5.056023538910003


==> experiments/grid/3-by-3-pm2-csvs/pen_2/65.csv <==
ind,x,y
65,-3.723337413327558,-4.016277952762904


==> experiments/grid/3-by-3-pm2-csvs/pen_2/66.csv <==
ind,x,y
66,1.9859402477436583,-5.568860595870909


==> experiments/grid/3-by-3-pm2-csvs/pen_2/67.csv <==
ind,x,y
67,-0.7754803018841376,-7.311957830787125


==> experiments/grid/3-by-3-pm2-csvs/pen_2/68.csv <==
ind,x,y
68,2.63913951930213,-4.449723739151257


==> experiments/grid/3-by-3-pm2-csvs/pen_2/69.csv <==
ind,x,y
69,-2.0681678855573393,6.015125812811991


==> experiments/grid/3-by-3-pm2-csvs/pen_2/7.csv <==
ind,x,y
7,-2.512911859908882,1.0912774702721002


==> experiments/grid/3-by-3-pm2-csvs/pen_2/70.csv <==
ind,x,y
70,-0.9815561481713254,6.346494082531823


==> experiments/grid/3-by-3-pm2-csvs/pen_2/71.csv <==
ind,x,y
71,3.83702056901848,4.120500658127522


==> experiments/grid/3-by-3-pm2-csvs/pen_2/72.csv <==
ind,x,y
72,3.3938555723151307,3.8819301735979197


==> experiments/grid/3-by-3-pm2-csvs/pen_2/73.csv <==
ind,x,y
73,5.376112378900383,0.960075739572453


==> experiments/grid/3-by-3-pm2-csvs/pen_2/74.csv <==
ind,x,y
74,1.5267477186788532,-7.733745169578871


==> experiments/grid/3-by-3-pm2-csvs/pen_2/75.csv <==
ind,x,y
75,-4.36991734794414,-5.575977804755235


==> experiments/grid/3-by-3-pm2-csvs/pen_2/76.csv <==
ind,x,y
76,-4.973860187538958,-6.3098557270715805


==> experiments/grid/3-by-3-pm2-csvs/pen_2/77.csv <==
ind,x,y
77,-4.928409486664186,1.3267333365025034


==> experiments/grid/3-by-3-pm2-csvs/pen_2/78.csv <==
ind,x,y
78,-2.068097794538152,-6.117856040455001


==> experiments/grid/3-by-3-pm2-csvs/pen_2/79.csv <==
ind,x,y
79,-8.264806471239229,1.5956819372202347


==> experiments/grid/3-by-3-pm2-csvs/pen_2/8.csv <==
ind,x,y
8,-5.895014757115388,1.3983131064014893


==> experiments/grid/3-by-3-pm2-csvs/pen_2/80.csv <==
ind,x,y
80,8.160221064078828,-1.7473444996226102


==> experiments/grid/3-by-3-pm2-csvs/pen_2/81.csv <==
ind,x,y
81,-5.501928295330806,2.7575436256689003


==> experiments/grid/3-by-3-pm2-csvs/pen_2/82.csv <==
ind,x,y
82,-1.5011181849208386,-7.374027450630285


==> experiments/grid/3-by-3-pm2-csvs/pen_2/83.csv <==
ind,x,y
83,5.355303831403679,-1.6023106105901992


==> experiments/grid/3-by-3-pm2-csvs/pen_2/84.csv <==
ind,x,y
84,-7.664737256263118,-1.447997743758755


==> experiments/grid/3-by-3-pm2-csvs/pen_2/85.csv <==
ind,x,y
85,-7.720625246918327,-0.9369523617075107


==> experiments/grid/3-by-3-pm2-csvs/pen_2/86.csv <==
ind,x,y
86,0.3921929181275382,3.7822829922218153


==> experiments/grid/3-by-3-pm2-csvs/pen_2/87.csv <==
ind,x,y
87,0.18983672436084073,6.140626312104494


==> experiments/grid/3-by-3-pm2-csvs/pen_2/88.csv <==
ind,x,y
88,4.374224310441244,4.148292853003341


==> experiments/grid/3-by-3-pm2-csvs/pen_2/89.csv <==
ind,x,y
89,3.2013015912094174,5.478173190127084


==> experiments/grid/3-by-3-pm2-csvs/pen_2/9.csv <==
ind,x,y
9,5.833478067200656,-2.7774604595994825


==> experiments/grid/3-by-3-pm2-csvs/pen_2/90.csv <==
ind,x,y
90,-0.4333978074503773,7.484750634231097


==> experiments/grid/3-by-3-pm2-csvs/pen_2/91.csv <==
ind,x,y
91,-1.267667089411197,5.769082339304347


==> experiments/grid/3-by-3-pm2-csvs/pen_2/92.csv <==
ind,x,y
92,-1.9598041921423741,6.1072288722810395


==> experiments/grid/3-by-3-pm2-csvs/pen_2/93.csv <==
ind,x,y
93,2.978806308665515,5.171131127992192


==> experiments/grid/3-by-3-pm2-csvs/pen_2/94.csv <==
ind,x,y
94,-3.9489015960715728,1.4848500919601184


==> experiments/grid/3-by-3-pm2-csvs/pen_2/95.csv <==
ind,x,y
95,1.6794857324659638,-1.3899214953805614


==> experiments/grid/3-by-3-pm2-csvs/pen_2/96.csv <==
ind,x,y
96,3.876105612456804,-1.7713703429556715


==> experiments/grid/3-by-3-pm2-csvs/pen_2/97.csv <==
ind,x,y
97,-7.665227663198259,3.248278548512615


==> experiments/grid/3-by-3-pm2-csvs/pen_2/98.csv <==
ind,x,y
98,-6.092130925974838,2.3409190882766224


==> experiments/grid/3-by-3-pm2-csvs/pen_2/99.csv <==
ind,x,y
99,1.202036345421835,8.142800614224933


==> experiments/grid/3-by-3-pm2-csvs/pen_3/0.csv <==
ind,x,y
0,-6.528530308137259,5.045067206315457


==> experiments/grid/3-by-3-pm2-csvs/pen_3/1.csv <==
ind,x,y
1,-1.7163993199409842,3.0808437391665358


==> experiments/grid/3-by-3-pm2-csvs/pen_3/10.csv <==
ind,x,y
10,5.216220468278712,4.906924745500743


==> experiments/grid/3-by-3-pm2-csvs/pen_3/100.csv <==
ind,x,y
100,6.5899460445332805,-5.899407949454721


==> experiments/grid/3-by-3-pm2-csvs/pen_3/101.csv <==
ind,x,y
101,9.482610511878498,-5.39276995365285


==> experiments/grid/3-by-3-pm2-csvs/pen_3/102.csv <==
ind,x,y
102,5.553513199020015,-4.949353505476918


==> experiments/grid/3-by-3-pm2-csvs/pen_3/103.csv <==
ind,x,y
103,6.563779797150307,1.8817501640763536


==> experiments/grid/3-by-3-pm2-csvs/pen_3/104.csv <==
ind,x,y
104,5.26856435084979,3.951474205513876


==> experiments/grid/3-by-3-pm2-csvs/pen_3/105.csv <==
ind,x,y
105,5.551114215621544,0.9767257263561002


==> experiments/grid/3-by-3-pm2-csvs/pen_3/106.csv <==
ind,x,y
106,9.351989863582247,5.054069393886324


==> experiments/grid/3-by-3-pm2-csvs/pen_3/107.csv <==
ind,x,y
107,-6.2248641406996965,0.8761661441743905


==> experiments/grid/3-by-3-pm2-csvs/pen_3/108.csv <==
ind,x,y
108,0.876961246435946,9.874919686926548


==> experiments/grid/3-by-3-pm2-csvs/pen_3/109.csv <==
ind,x,y
109,-5.967833767464056,-6.0145010369277205


==> experiments/grid/3-by-3-pm2-csvs/pen_3/11.csv <==
ind,x,y
11,3.3782470998077354,-7.221140134100136


==> experiments/grid/3-by-3-pm2-csvs/pen_3/110.csv <==
ind,x,y
110,-4.152495016130526,-8.427726858846805


==> experiments/grid/3-by-3-pm2-csvs/pen_3/111.csv <==
ind,x,y
111,9.747776235587207,-0.31615306948029026


==> experiments/grid/3-by-3-pm2-csvs/pen_3/112.csv <==
ind,x,y
112,9.397779578517811,2.664818101839839


==> experiments/grid/3-by-3-pm2-csvs/pen_3/113.csv <==
ind,x,y
113,-5.479097498195407,-6.00451258612653


==> experiments/grid/3-by-3-pm2-csvs/pen_3/114.csv <==
ind,x,y
114,-8.961490568672179,-3.955873200654252


==> experiments/grid/3-by-3-pm2-csvs/pen_3/115.csv <==
ind,x,y
115,3.417393318753297,-6.226049824902792


==> experiments/grid/3-by-3-pm2-csvs/pen_3/116.csv <==
ind,x,y
116,-7.882708500487409,0.23043458454326557


==> experiments/grid/3-by-3-pm2-csvs/pen_3/117.csv <==
ind,x,y
117,-3.841723556282095,9.183339264539526


==> experiments/grid/3-by-3-pm2-csvs/pen_3/118.csv <==
ind,x,y
118,-5.07675715531034,8.064193755876467


==> experiments/grid/3-by-3-pm2-csvs/pen_3/119.csv <==
ind,x,y
119,-2.6646557387068905,10.905041519820989


==> experiments/grid/3-by-3-pm2-csvs/pen_3/12.csv <==
ind,x,y
12,2.942578271515468,-7.44114309501936


==> experiments/grid/3-by-3-pm2-csvs/pen_3/120.csv <==
ind,x,y
120,4.889295263001801,1.3932998550964977


==> experiments/grid/3-by-3-pm2-csvs/pen_3/121.csv <==
ind,x,y
121,-0.39881125964364816,0.8760693943686839


==> experiments/grid/3-by-3-pm2-csvs/pen_3/122.csv <==
ind,x,y
122,-4.192432854228244,1.962127306565418


==> experiments/grid/3-by-3-pm2-csvs/pen_3/123.csv <==
ind,x,y
123,-4.6558437552699,-0.7313533738531176


==> experiments/grid/3-by-3-pm2-csvs/pen_3/124.csv <==
ind,x,y
124,-4.749072491055157,-2.213523463551644


==> experiments/grid/3-by-3-pm2-csvs/pen_3/125.csv <==
ind,x,y
125,8.128525091745502,-2.6153860592047344


==> experiments/grid/3-by-3-pm2-csvs/pen_3/126.csv <==
ind,x,y
126,-3.316366489267979,-2.364128130494734


==> experiments/grid/3-by-3-pm2-csvs/pen_3/127.csv <==
ind,x,y
127,7.517447454409421,-3.9238374820831035


==> experiments/grid/3-by-3-pm2-csvs/pen_3/128.csv <==
ind,x,y
128,8.3422608874696,-2.9256258960426553


==> experiments/grid/3-by-3-pm2-csvs/pen_3/129.csv <==
ind,x,y
129,2.542819974483858,9.688795556836025


==> experiments/grid/3-by-3-pm2-csvs/pen_3/13.csv <==
ind,x,y
13,6.528762533024231,-8.734242804684875


==> experiments/grid/3-by-3-pm2-csvs/pen_3/130.csv <==
ind,x,y
130,-2.617144771065238,9.553066290313076


==> experiments/grid/3-by-3-pm2-csvs/pen_3/131.csv <==
ind,x,y
131,-1.9713488747782206,9.365228884583088


==> experiments/grid/3-by-3-pm2-csvs/pen_3/132.csv <==
ind,x,y
132,-1.6072801206845062,9.704511737299574


==> experiments/grid/3-by-3-pm2-csvs/pen_3/133.csv <==
ind,x,y
133,8.788352946241778,3.805223751803


==> experiments/grid/3-by-3-pm2-csvs/pen_3/134.csv <==
ind,x,y
134,6.882370272991513,8.321740289066726


==> experiments/grid/3-by-3-pm2-csvs/pen_3/135.csv <==
ind,x,y
135,2.5519829678546926,7.0359317907510075


==> experiments/grid/3-by-3-pm2-csvs/pen_3/136.csv <==
ind,x,y
136,2.9269794248512326,7.582802122848137


==> experiments/grid/3-by-3-pm2-csvs/pen_3/137.csv <==
ind,x,y
137,6.490262016282696,8.546832691441942


==> experiments/grid/3-by-3-pm2-csvs/pen_3/138.csv <==
ind,x,y
138,3.007031479704834,6.043509255073614


==> experiments/grid/3-by-3-pm2-csvs/pen_3/139.csv <==
ind,x,y
139,2.2883433424155104,5.88036152924447


==> experiments/grid/3-by-3-pm2-csvs/pen_3/14.csv <==
ind,x,y
14,7.220682803819108,-8.192405308001508


==> experiments/grid/3-by-3-pm2-csvs/pen_3/140.csv <==
ind,x,y
140,6.915374824618734,5.8828388216242535


==> experiments/grid/3-by-3-pm2-csvs/pen_3/141.csv <==
ind,x,y
141,-0.42380315588572326,-1.0652481909601355


==> experiments/grid/3-by-3-pm2-csvs/pen_3/142.csv <==
ind,x,y
142,-6.004671958968938,0.1398734478000124


==> experiments/grid/3-by-3-pm2-csvs/pen_3/143.csv <==
ind,x,y
143,6.971284831589456,4.6191688541623845


==> experiments/grid/3-by-3-pm2-csvs/pen_3/144.csv <==
ind,x,y
144,2.7166497979090005,-3.5485565640601315


==> experiments/grid/3-by-3-pm2-csvs/pen_3/145.csv <==
ind,x,y
145,-6.6355263629073775,6.2486271117604995


==> experiments/grid/3-by-3-pm2-csvs/pen_3/146.csv <==
ind,x,y
146,-6.706713518590872,5.3436660151062245


==> experiments/grid/3-by-3-pm2-csvs/pen_3/147.csv <==
ind,x,y
147,-7.577956073965713,7.955753516063307


==> experiments/grid/3-by-3-pm2-csvs/pen_3/148.csv <==
ind,x,y
148,-7.566592128381289,5.136162524548096


==> experiments/grid/3-by-3-pm2-csvs/pen_3/149.csv <==
ind,x,y
149,-7.346011674674284,8.252735207320491


==> experiments/grid/3-by-3-pm2-csvs/pen_3/15.csv <==
ind,x,y
15,3.4585036693362508,-8.19794665843022


==> experiments/grid/3-by-3-pm2-csvs/pen_3/150.csv <==
ind,x,y
150,-7.662034795168118,5.988085927326275


==> experiments/grid/3-by-3-pm2-csvs/pen_3/151.csv <==
ind,x,y
151,4.397435915798965,8.166108980752709


==> experiments/grid/3-by-3-pm2-csvs/pen_3/152.csv <==
ind,x,y
152,4.564170996110228,7.912873500612533


==> experiments/grid/3-by-3-pm2-csvs/pen_3/153.csv <==
ind,x,y
153,-0.9944623959225195,1.9124160772800398


==> experiments/grid/3-by-3-pm2-csvs/pen_3/154.csv <==
ind,x,y
154,-3.3787672662533423,3.246353029999427


==> experiments/grid/3-by-3-pm2-csvs/pen_3/155.csv <==
ind,x,y
155,-0.3641185474777144,3.498723576762094


==> experiments/grid/3-by-3-pm2-csvs/pen_3/156.csv <==
ind,x,y
156,-0.0030466380257322605,2.680875174035195


==> experiments/grid/3-by-3-pm2-csvs/pen_3/157.csv <==
ind,x,y
157,4.8266594658146795,7.0083779143333205


==> experiments/grid/3-by-3-pm2-csvs/pen_3/158.csv <==
ind,x,y
158,-5.542313606307754,-2.6667601326767087


==> experiments/grid/3-by-3-pm2-csvs/pen_3/159.csv <==
ind,x,y
159,-0.6259372908468189,-9.672404941975024


==> experiments/grid/3-by-3-pm2-csvs/pen_3/16.csv <==
ind,x,y
16,2.552565623090844,-6.266137476683967


==> experiments/grid/3-by-3-pm2-csvs/pen_3/160.csv <==
ind,x,y
160,-9.1422103700589,3.49457589482319


==> experiments/grid/3-by-3-pm2-csvs/pen_3/161.csv <==
ind,x,y
161,1.637625342971116,-8.946553267234238


==> experiments/grid/3-by-3-pm2-csvs/pen_3/162.csv <==
ind,x,y
162,-10.171309211114158,-0.5444606851249116


==> experiments/grid/3-by-3-pm2-csvs/pen_3/163.csv <==
ind,x,y
163,-3.5616455499109305,1.1185166815690528


==> experiments/grid/3-by-3-pm2-csvs/pen_3/164.csv <==
ind,x,y
164,-4.47651059206912,8.925041852659554


==> experiments/grid/3-by-3-pm2-csvs/pen_3/165.csv <==
ind,x,y
165,-1.8510411167021252,1.087174527163623


==> experiments/grid/3-by-3-pm2-csvs/pen_3/166.csv <==
ind,x,y
166,1.4611979855420325,5.6816949100004335


==> experiments/grid/3-by-3-pm2-csvs/pen_3/167.csv <==
ind,x,y
167,-5.9407411377194,-1.3313195602101318


==> experiments/grid/3-by-3-pm2-csvs/pen_3/168.csv <==
ind,x,y
168,6.2003223337399,-6.739503130250162


==> experiments/grid/3-by-3-pm2-csvs/pen_3/169.csv <==
ind,x,y
169,-6.870900739205406,-6.869064256427305


==> experiments/grid/3-by-3-pm2-csvs/pen_3/17.csv <==
ind,x,y
17,-2.6109406475101675,8.929359420308447


==> experiments/grid/3-by-3-pm2-csvs/pen_3/18.csv <==
ind,x,y
18,-9.988690209286938,1.6411312567313616


==> experiments/grid/3-by-3-pm2-csvs/pen_3/19.csv <==
ind,x,y
19,-2.0167003942472923,-5.5366500526742835


==> experiments/grid/3-by-3-pm2-csvs/pen_3/2.csv <==
ind,x,y
2,3.6001939885769203,7.888797524664001


==> experiments/grid/3-by-3-pm2-csvs/pen_3/20.csv <==
ind,x,y
20,11.392667795300978,-2.3911205608860473


==> experiments/grid/3-by-3-pm2-csvs/pen_3/21.csv <==
ind,x,y
21,-9.54758409218203,-1.9202446680030063


==> experiments/grid/3-by-3-pm2-csvs/pen_3/22.csv <==
ind,x,y
22,-5.100965201705157,6.298739680584437


==> experiments/grid/3-by-3-pm2-csvs/pen_3/23.csv <==
ind,x,y
23,-8.253653638993983,1.3826653598203777


==> experiments/grid/3-by-3-pm2-csvs/pen_3/24.csv <==
ind,x,y
24,-8.947169568594223,-4.808435835765761


==> experiments/grid/3-by-3-pm2-csvs/pen_3/25.csv <==
ind,x,y
25,-9.46164042613955,-3.7059365807685265


==> experiments/grid/3-by-3-pm2-csvs/pen_3/26.csv <==
ind,x,y
26,2.65174896128423,2.349936983394199


==> experiments/grid/3-by-3-pm2-csvs/pen_3/27.csv <==
ind,x,y
27,9.545066043601327,0.42363441744778924


==> experiments/grid/3-by-3-pm2-csvs/pen_3/28.csv <==
ind,x,y
28,-9.886023561286756,2.3525197078487854


==> experiments/grid/3-by-3-pm2-csvs/pen_3/29.csv <==
ind,x,y
29,-7.171248375576686,-4.186921969947553


==> experiments/grid/3-by-3-pm2-csvs/pen_3/3.csv <==
ind,x,y
3,1.709943759058271,7.822817071819664


==> experiments/grid/3-by-3-pm2-csvs/pen_3/30.csv <==
ind,x,y
30,-3.67175653548371,-6.437920901216309


==> experiments/grid/3-by-3-pm2-csvs/pen_3/31.csv <==
ind,x,y
31,-9.74856897811822,-1.543142593893546


==> experiments/grid/3-by-3-pm2-csvs/pen_3/32.csv <==
ind,x,y
32,9.454523931394018,1.54438372370042


==> experiments/grid/3-by-3-pm2-csvs/pen_3/33.csv <==
ind,x,y
33,6.77286365547896,6.274494750025677


==> experiments/grid/3-by-3-pm2-csvs/pen_3/34.csv <==
ind,x,y
34,3.6915336784436006,-2.7591444300940267


==> experiments/grid/3-by-3-pm2-csvs/pen_3/35.csv <==
ind,x,y
35,-6.014701403274152,-9.182246825724015


==> experiments/grid/3-by-3-pm2-csvs/pen_3/36.csv <==
ind,x,y
36,-1.9566236435533335,-10.901871001153676


==> experiments/grid/3-by-3-pm2-csvs/pen_3/37.csv <==
ind,x,y
37,-7.324648437789943,3.733245982797717


==> experiments/grid/3-by-3-pm2-csvs/pen_3/38.csv <==
ind,x,y
38,-3.568275915686232,7.643154102504243


==> experiments/grid/3-by-3-pm2-csvs/pen_3/39.csv <==
ind,x,y
39,7.3199358406757895,-4.967182106664008


==> experiments/grid/3-by-3-pm2-csvs/pen_3/4.csv <==
ind,x,y
4,-0.36147906077524383,2.8284310187962656


==> experiments/grid/3-by-3-pm2-csvs/pen_3/40.csv <==
ind,x,y
40,0.26515896604980793,-7.8478347199515275


==> experiments/grid/3-by-3-pm2-csvs/pen_3/41.csv <==
ind,x,y
41,2.6169635744200885,-9.844059005924025


==> experiments/grid/3-by-3-pm2-csvs/pen_3/42.csv <==
ind,x,y
42,1.7963224415112125,-7.009106002608541


==> experiments/grid/3-by-3-pm2-csvs/pen_3/43.csv <==
ind,x,y
43,-10.221352104829496,4.415498399013115


==> experiments/grid/3-by-3-pm2-csvs/pen_3/44.csv <==
ind,x,y
44,6.064595670466863,-1.8593833583162611


==> experiments/grid/3-by-3-pm2-csvs/pen_3/45.csv <==
ind,x,y
45,5.650448593248134,-2.952195783671383


==> experiments/grid/3-by-3-pm2-csvs/pen_3/46.csv <==
ind,x,y
46,6.226764216938905,-2.910668438610641


==> experiments/grid/3-by-3-pm2-csvs/pen_3/47.csv <==
ind,x,y
47,-1.2010024634516396,-9.198106296957054


==> experiments/grid/3-by-3-pm2-csvs/pen_3/48.csv <==
ind,x,y
48,-3.0208798647363757,-9.245413681069287


==> experiments/grid/3-by-3-pm2-csvs/pen_3/49.csv <==
ind,x,y
49,9.92770530974618,0.2894684519064701


==> experiments/grid/3-by-3-pm2-csvs/pen_3/5.csv <==
ind,x,y
5,-1.709690993345268,-9.595579589071784


==> experiments/grid/3-by-3-pm2-csvs/pen_3/50.csv <==
ind,x,y
50,0.3209653046408326,-3.454292975725816


==> experiments/grid/3-by-3-pm2-csvs/pen_3/51.csv <==
ind,x,y
51,-1.7420198494558707,-8.834605558240368


==> experiments/grid/3-by-3-pm2-csvs/pen_3/52.csv <==
ind,x,y
52,-2.780230291843684,-6.949798567510192


==> experiments/grid/3-by-3-pm2-csvs/pen_3/53.csv <==
ind,x,y
53,1.0469745287267225,-9.56025757000219


==> experiments/grid/3-by-3-pm2-csvs/pen_3/54.csv <==
ind,x,y
54,-3.685678971480364,-9.031049926569384


==> experiments/grid/3-by-3-pm2-csvs/pen_3/55.csv <==
ind,x,y
55,9.733518411164988,1.2112478802987219


==> experiments/grid/3-by-3-pm2-csvs/pen_3/56.csv <==
ind,x,y
56,4.631655870909379,-6.346805699994318


==> experiments/grid/3-by-3-pm2-csvs/pen_3/57.csv <==
ind,x,y
57,9.934483542463774,6.45595799929139


==> experiments/grid/3-by-3-pm2-csvs/pen_3/58.csv <==
ind,x,y
58,1.218222263173016,-9.557966536365335


==> experiments/grid/3-by-3-pm2-csvs/pen_3/59.csv <==
ind,x,y
59,8.38171099239891,-0.8623797010994199


==> experiments/grid/3-by-3-pm2-csvs/pen_3/6.csv <==
ind,x,y
6,-5.8997219600090105,-6.840219893925062


==> experiments/grid/3-by-3-pm2-csvs/pen_3/60.csv <==
ind,x,y
60,-0.2729604501263755,-7.218329569698094


==> experiments/grid/3-by-3-pm2-csvs/pen_3/61.csv <==
ind,x,y
61,8.355370441450088,-3.9500039783128553


==> experiments/grid/3-by-3-pm2-csvs/pen_3/62.csv <==
ind,x,y
62,-3.1895518024104685,4.346562611897529


==> experiments/grid/3-by-3-pm2-csvs/pen_3/63.csv <==
ind,x,y
63,-2.506251942919595,3.8601669162646


==> experiments/grid/3-by-3-pm2-csvs/pen_3/64.csv <==
ind,x,y
64,-0.09628588232652673,8.5896504494318


==> experiments/grid/3-by-3-pm2-csvs/pen_3/65.csv <==
ind,x,y
65,-0.7870864882687919,7.6968248039921905


==> experiments/grid/3-by-3-pm2-csvs/pen_3/66.csv <==
ind,x,y
66,-1.926094580676799,2.875374359249932


==> experiments/grid/3-by-3-pm2-csvs/pen_3/67.csv <==
ind,x,y
67,-0.6523408006243571,8.600167792559784


==> experiments/grid/3-by-3-pm2-csvs/pen_3/68.csv <==
ind,x,y
68,-1.7953349264110696,4.28124472707681


==> experiments/grid/3-by-3-pm2-csvs/pen_3/69.csv <==
ind,x,y
69,-5.558987223112747,0.3030099819792564


==> experiments/grid/3-by-3-pm2-csvs/pen_3/7.csv <==
ind,x,y
7,9.66896537912995,-1.440164544793158


==> experiments/grid/3-by-3-pm2-csvs/pen_3/70.csv <==
ind,x,y
70,-4.788298787972855,-2.736148019254529


==> experiments/grid/3-by-3-pm2-csvs/pen_3/71.csv <==
ind,x,y
71,7.651605904135067,-0.539348282126219


==> experiments/grid/3-by-3-pm2-csvs/pen_3/72.csv <==
ind,x,y
72,7.728305627058087,1.0267925460259086


==> experiments/grid/3-by-3-pm2-csvs/pen_3/73.csv <==
ind,x,y
73,1.5552000523915994,-5.703346284273398


==> experiments/grid/3-by-3-pm2-csvs/pen_3/74.csv <==
ind,x,y
74,0.5988888100423406,9.856669015581117


==> experiments/grid/3-by-3-pm2-csvs/pen_3/75.csv <==
ind,x,y
75,0.9466411837349424,8.921119062739237


==> experiments/grid/3-by-3-pm2-csvs/pen_3/76.csv <==
ind,x,y
76,4.310169081998933,10.176211791241725


==> experiments/grid/3-by-3-pm2-csvs/pen_3/77.csv <==
ind,x,y
77,-7.690576742908254,-1.3515279448968334


==> experiments/grid/3-by-3-pm2-csvs/pen_3/78.csv <==
ind,x,y
78,3.948207969807021,3.7752325105397873


==> experiments/grid/3-by-3-pm2-csvs/pen_3/79.csv <==
ind,x,y
79,-9.541413266697337,-5.778874980604227


==> experiments/grid/3-by-3-pm2-csvs/pen_3/8.csv <==
ind,x,y
8,-6.111200217511155,-4.823170276498311


==> experiments/grid/3-by-3-pm2-csvs/pen_3/80.csv <==
ind,x,y
80,4.660400841491459,-10.041579839681143


==> experiments/grid/3-by-3-pm2-csvs/pen_3/81.csv <==
ind,x,y
81,-7.6905124513125545,-3.5227053747590555


==> experiments/grid/3-by-3-pm2-csvs/pen_3/82.csv <==
ind,x,y
82,-1.8889149569452015,7.933460946649136


==> experiments/grid/3-by-3-pm2-csvs/pen_3/83.csv <==
ind,x,y
83,4.996693115524263,-6.766601671976614


==> experiments/grid/3-by-3-pm2-csvs/pen_3/84.csv <==
ind,x,y
84,-10.175712862097564,0.9890389438688911


==> experiments/grid/3-by-3-pm2-csvs/pen_3/85.csv <==
ind,x,y
85,-6.604922661127402,-8.75008302550104


==> experiments/grid/3-by-3-pm2-csvs/pen_3/86.csv <==
ind,x,y
86,7.297954498739891,-5.43430042229448


==> experiments/grid/3-by-3-pm2-csvs/pen_3/87.csv <==
ind,x,y
87,-3.9039728168752865,-0.541711589808477


==> experiments/grid/3-by-3-pm2-csvs/pen_3/88.csv <==
ind,x,y
88,7.534979119512466,3.277801462140573


==> experiments/grid/3-by-3-pm2-csvs/pen_3/89.csv <==
ind,x,y
89,-2.3606283811504674,-2.932005106989626


==> experiments/grid/3-by-3-pm2-csvs/pen_3/9.csv <==
ind,x,y
9,4.774455154689588,-7.580247719262178


==> experiments/grid/3-by-3-pm2-csvs/pen_3/90.csv <==
ind,x,y
90,7.065572602246869,0.7587655157992936


==> experiments/grid/3-by-3-pm2-csvs/pen_3/91.csv <==
ind,x,y
91,-4.249379377066782,-1.8887391947387662


==> experiments/grid/3-by-3-pm2-csvs/pen_3/92.csv <==
ind,x,y
92,-5.226580739598859,-0.5439584116669427


==> experiments/grid/3-by-3-pm2-csvs/pen_3/93.csv <==
ind,x,y
93,7.938488114270814,2.236638394132376


==> experiments/grid/3-by-3-pm2-csvs/pen_3/94.csv <==
ind,x,y
94,-6.798134119788515,-6.094931493355024


==> experiments/grid/3-by-3-pm2-csvs/pen_3/95.csv <==
ind,x,y
95,9.292709602141596,2.81526773790502


==> experiments/grid/3-by-3-pm2-csvs/pen_3/96.csv <==
ind,x,y
96,-1.1054930544376873,-6.805949569174396


==> experiments/grid/3-by-3-pm2-csvs/pen_3/97.csv <==
ind,x,y
97,-10.118094071938758,-1.3347858570680597


==> experiments/grid/3-by-3-pm2-csvs/pen_3/98.csv <==
ind,x,y
98,-8.347599905956653,1.9809151971413275


==> experiments/grid/3-by-3-pm2-csvs/pen_3/99.csv <==
ind,x,y
99,4.70478913140667,-3.1251681509713523


==> experiments/grid/3-by-3-pm2-csvs/pen_5/0.csv <==
ind,x,y
0,-4.071923333414462,-9.977946079621802


==> experiments/grid/3-by-3-pm2-csvs/pen_5/1.csv <==
ind,x,y
1,-11.402070616714617,-2.1439614480570195


==> experiments/grid/3-by-3-pm2-csvs/pen_5/10.csv <==
ind,x,y
10,11.481903816461545,-3.1798765607821773


==> experiments/grid/3-by-3-pm2-csvs/pen_5/100.csv <==
ind,x,y
100,0.957879056903408,-5.078704616993301


==> experiments/grid/3-by-3-pm2-csvs/pen_5/101.csv <==
ind,x,y
101,14.212822551204178,1.4377139138398125


==> experiments/grid/3-by-3-pm2-csvs/pen_5/102.csv <==
ind,x,y
102,3.1194689119735393,-5.670395343331353


==> experiments/grid/3-by-3-pm2-csvs/pen_5/103.csv <==
ind,x,y
103,0.9733877860883359,9.849417412993908


==> experiments/grid/3-by-3-pm2-csvs/pen_5/104.csv <==
ind,x,y
104,-5.0424366530724605,-5.450761339712371


==> experiments/grid/3-by-3-pm2-csvs/pen_5/105.csv <==
ind,x,y
105,-1.8683362233497531,-4.868129710932717


==> experiments/grid/3-by-3-pm2-csvs/pen_5/106.csv <==
ind,x,y
106,13.589425081202497,1.8761545131164603


==> experiments/grid/3-by-3-pm2-csvs/pen_5/107.csv <==
ind,x,y
107,-10.3959974929536,2.0714584816368626


==> experiments/grid/3-by-3-pm2-csvs/pen_5/108.csv <==
ind,x,y
108,-7.428477028543665,-8.999643247467864


==> experiments/grid/3-by-3-pm2-csvs/pen_5/109.csv <==
ind,x,y
109,2.075471763716514,-10.227686450373168


==> experiments/grid/3-by-3-pm2-csvs/pen_5/11.csv <==
ind,x,y
11,2.284921950482646,-5.785617782828998


==> experiments/grid/3-by-3-pm2-csvs/pen_5/110.csv <==
ind,x,y
110,3.3208485585780267,-11.502450279330242


==> experiments/grid/3-by-3-pm2-csvs/pen_5/111.csv <==
ind,x,y
111,2.004993237927258,16.467125704907446


==> experiments/grid/3-by-3-pm2-csvs/pen_5/112.csv <==
ind,x,y
112,0.8726293466359234,16.66095565952923


==> experiments/grid/3-by-3-pm2-csvs/pen_5/113.csv <==
ind,x,y
113,2.3696716686755557,-10.673472118142428


==> experiments/grid/3-by-3-pm2-csvs/pen_5/114.csv <==
ind,x,y
114,1.4393798586681026,-12.189757088118155


==> experiments/grid/3-by-3-pm2-csvs/pen_5/115.csv <==
ind,x,y
115,7.22021013331217,7.178043587851757


==> experiments/grid/3-by-3-pm2-csvs/pen_5/116.csv <==
ind,x,y
116,1.859546794035044,6.094503466109059


==> experiments/grid/3-by-3-pm2-csvs/pen_5/117.csv <==
ind,x,y
117,-8.380178785080082,-9.081180810512913


==> experiments/grid/3-by-3-pm2-csvs/pen_5/118.csv <==
ind,x,y
118,-7.806997581831902,-9.752177301755792


==> experiments/grid/3-by-3-pm2-csvs/pen_5/119.csv <==
ind,x,y
119,12.561631151639325,-4.149309780117283


==> experiments/grid/3-by-3-pm2-csvs/pen_5/12.csv <==
ind,x,y
12,3.296228329189766,-6.567784229502783


==> experiments/grid/3-by-3-pm2-csvs/pen_5/120.csv <==
ind,x,y
120,-1.4918743744473093,-6.595826589137529


==> experiments/grid/3-by-3-pm2-csvs/pen_5/121.csv <==
ind,x,y
121,-12.514973159989013,-0.9898295148105478


==> experiments/grid/3-by-3-pm2-csvs/pen_5/122.csv <==
ind,x,y
122,-11.631662739939904,2.6883833531904977


==> experiments/grid/3-by-3-pm2-csvs/pen_5/123.csv <==
ind,x,y
123,-8.522371864075495,1.064070862353139


==> experiments/grid/3-by-3-pm2-csvs/pen_5/124.csv <==
ind,x,y
124,-8.70816956804718,1.643616994390687


==> experiments/grid/3-by-3-pm2-csvs/pen_5/125.csv <==
ind,x,y
125,6.076100608128397,9.258530720797943


==> experiments/grid/3-by-3-pm2-csvs/pen_5/126.csv <==
ind,x,y
126,-10.530115372311826,2.5728718669550426


==> experiments/grid/3-by-3-pm2-csvs/pen_5/127.csv <==
ind,x,y
127,3.211550572660393,9.902934777361375


==> experiments/grid/3-by-3-pm2-csvs/pen_5/128.csv <==
ind,x,y
128,2.3147503158949605,10.438579426553833


==> experiments/grid/3-by-3-pm2-csvs/pen_5/129.csv <==
ind,x,y
129,11.582074266438974,-1.3845740922400795


==> experiments/grid/3-by-3-pm2-csvs/pen_5/13.csv <==
ind,x,y
13,14.322922898258714,-0.33514224796711134


==> experiments/grid/3-by-3-pm2-csvs/pen_5/130.csv <==
ind,x,y
130,-7.917458152261015,-8.94879507471701


==> experiments/grid/3-by-3-pm2-csvs/pen_5/131.csv <==
ind,x,y
131,-8.005577299137373,-8.254417742504776


==> experiments/grid/3-by-3-pm2-csvs/pen_5/132.csv <==
ind,x,y
132,-7.935182676801108,-8.047224973688039


==> experiments/grid/3-by-3-pm2-csvs/pen_5/133.csv <==
ind,x,y
133,12.605330280334785,0.5037539273686329


==> experiments/grid/3-by-3-pm2-csvs/pen_5/134.csv <==
ind,x,y
134,13.13067151564986,0.8064075214332661


==> experiments/grid/3-by-3-pm2-csvs/pen_5/135.csv <==
ind,x,y
135,-5.899315628885009,-6.138419786612247


==> experiments/grid/3-by-3-pm2-csvs/pen_5/136.csv <==
ind,x,y
136,-5.186383392497152,-6.475623462918878


==> experiments/grid/3-by-3-pm2-csvs/pen_5/137.csv <==
ind,x,y
137,13.167343044257832,0.9742526721417243


==> experiments/grid/3-by-3-pm2-csvs/pen_5/138.csv <==
ind,x,y
138,-4.305010533177197,-5.360798450692077


==> experiments/grid/3-by-3-pm2-csvs/pen_5/139.csv <==
ind,x,y
139,-5.248942815103282,-5.3169842018758064


==> experiments/grid/3-by-3-pm2-csvs/pen_5/14.csv <==
ind,x,y
14,14.349110243214406,0.06886902921728862


==> experiments/grid/3-by-3-pm2-csvs/pen_5/140.csv <==
ind,x,y
140,-5.265298260001527,11.449153930975207


==> experiments/grid/3-by-3-pm2-csvs/pen_5/141.csv <==
ind,x,y
141,-12.33183972733194,0.6075650015082905


==> experiments/grid/3-by-3-pm2-csvs/pen_5/142.csv <==
ind,x,y
142,-11.541655467593,1.5620790836780958


==> experiments/grid/3-by-3-pm2-csvs/pen_5/143.csv <==
ind,x,y
143,-1.6187544054065537,11.397563061639994


==> experiments/grid/3-by-3-pm2-csvs/pen_5/144.csv <==
ind,x,y
144,11.55719090977051,-2.11691275176557


==> experiments/grid/3-by-3-pm2-csvs/pen_5/145.csv <==
ind,x,y
145,-5.820084144407272,-9.37383911080072


==> experiments/grid/3-by-3-pm2-csvs/pen_5/146.csv <==
ind,x,y
146,-5.477250769501457,-9.222609983599543


==> experiments/grid/3-by-3-pm2-csvs/pen_5/147.csv <==
ind,x,y
147,12.268348261889265,-6.023190034730114


==> experiments/grid/3-by-3-pm2-csvs/pen_5/148.csv <==
ind,x,y
148,-4.738656071860029,-9.852571297762397


==> experiments/grid/3-by-3-pm2-csvs/pen_5/149.csv <==
ind,x,y
149,12.17688966658049,-6.556841905225411


==> experiments/grid/3-by-3-pm2-csvs/pen_5/15.csv <==
ind,x,y
15,2.368950203931342,-6.938164080145747


==> experiments/grid/3-by-3-pm2-csvs/pen_5/150.csv <==
ind,x,y
150,-5.150836611241235,-10.164765971606114


==> experiments/grid/3-by-3-pm2-csvs/pen_5/151.csv <==
ind,x,y
151,-6.374038027308376,10.146241117139969


==> experiments/grid/3-by-3-pm2-csvs/pen_5/152.csv <==
ind,x,y
152,-6.174165978851488,10.485516663598643


==> experiments/grid/3-by-3-pm2-csvs/pen_5/153.csv <==
ind,x,y
153,-10.550106339137596,-1.5418452498090245


==> experiments/grid/3-by-3-pm2-csvs/pen_5/154.csv <==
ind,x,y
154,-12.082251653740682,-0.304522627337087


==> experiments/grid/3-by-3-pm2-csvs/pen_5/155.csv <==
ind,x,y
155,-12.491916978456702,-0.4816813385831697


==> experiments/grid/3-by-3-pm2-csvs/pen_5/156.csv <==
ind,x,y
156,-11.427308281034673,-1.4508770398888675


==> experiments/grid/3-by-3-pm2-csvs/pen_5/157.csv <==
ind,x,y
157,-4.479257769744028,9.765757483667594


==> experiments/grid/3-by-3-pm2-csvs/pen_5/158.csv <==
ind,x,y
158,-10.10249221243788,1.4842419994737222


==> experiments/grid/3-by-3-pm2-csvs/pen_5/159.csv <==
ind,x,y
159,4.0165674945449465,-9.389580284717548


==> experiments/grid/3-by-3-pm2-csvs/pen_5/16.csv <==
ind,x,y
16,3.0410949813019,-5.8022664271667646


==> experiments/grid/3-by-3-pm2-csvs/pen_5/160.csv <==
ind,x,y
160,-5.225867850110222,-11.313506393942212


==> experiments/grid/3-by-3-pm2-csvs/pen_5/161.csv <==
ind,x,y
161,4.530704361695017,-7.863056542032911


==> experiments/grid/3-by-3-pm2-csvs/pen_5/162.csv <==
ind,x,y
162,-3.218321312869726,-11.642580392173409


==> experiments/grid/3-by-3-pm2-csvs/pen_5/163.csv <==
ind,x,y
163,-12.353884694196063,-1.2656846670503805


==> experiments/grid/3-by-3-pm2-csvs/pen_5/164.csv <==
ind,x,y
164,-6.992540050631289,-10.347483748050891


==> experiments/grid/3-by-3-pm2-csvs/pen_5/165.csv <==
ind,x,y
165,-12.298643474317576,-1.797801456516156


==> experiments/grid/3-by-3-pm2-csvs/pen_5/166.csv <==
ind,x,y
166,-3.8691952930075613,-6.794223225895323


==> experiments/grid/3-by-3-pm2-csvs/pen_5/167.csv <==
ind,x,y
167,-10.626690055688995,1.038742216183171


==> experiments/grid/3-by-3-pm2-csvs/pen_5/168.csv <==
ind,x,y
168,1.147037544894787,-6.733244599216819


==> experiments/grid/3-by-3-pm2-csvs/pen_5/169.csv <==
ind,x,y
169,1.3439541624022868,-10.93878191510261


==> experiments/grid/3-by-3-pm2-csvs/pen_5/17.csv <==
ind,x,y
17,-6.852336061672191,-8.94418760569567


==> experiments/grid/3-by-3-pm2-csvs/pen_5/18.csv <==
ind,x,y
18,-2.7625992348897244,-11.916449009120315


==> experiments/grid/3-by-3-pm2-csvs/pen_5/19.csv <==
ind,x,y
19,3.512610834686669,7.0858113503364155


==> experiments/grid/3-by-3-pm2-csvs/pen_5/2.csv <==
ind,x,y
2,-6.0591166719219895,9.333085448478016


==> experiments/grid/3-by-3-pm2-csvs/pen_5/20.csv <==
ind,x,y
20,6.371319154233783,16.906111051898705


==> experiments/grid/3-by-3-pm2-csvs/pen_5/21.csv <==
ind,x,y
21,-1.2718418769955802,-11.440954406421751


==> experiments/grid/3-by-3-pm2-csvs/pen_5/22.csv <==
ind,x,y
22,-3.0049397695770286,8.948666553369893


==> experiments/grid/3-by-3-pm2-csvs/pen_5/23.csv <==
ind,x,y
23,-1.2951754685996852,7.556133667428803


==> experiments/grid/3-by-3-pm2-csvs/pen_5/24.csv <==
ind,x,y
24,0.047753576174267426,-12.348370778823035


==> experiments/grid/3-by-3-pm2-csvs/pen_5/25.csv <==
ind,x,y
25,-0.3370172604415686,-12.178178012133264


==> experiments/grid/3-by-3-pm2-csvs/pen_5/26.csv <==
ind,x,y
26,-0.21484273933408463,8.180881328787518


==> experiments/grid/3-by-3-pm2-csvs/pen_5/27.csv <==
ind,x,y
27,5.059089875128021,15.782402137833548


==> experiments/grid/3-by-3-pm2-csvs/pen_5/28.csv <==
ind,x,y
28,-2.3529488364194724,-12.139825489970974


==> experiments/grid/3-by-3-pm2-csvs/pen_5/29.csv <==
ind,x,y
29,1.582475812847133,6.879738098535769


==> experiments/grid/3-by-3-pm2-csvs/pen_5/3.csv <==
ind,x,y
3,-5.684432792320809,9.721807402482083


==> experiments/grid/3-by-3-pm2-csvs/pen_5/30.csv <==
ind,x,y
30,3.9489443056324016,7.115044183333546


==> experiments/grid/3-by-3-pm2-csvs/pen_5/31.csv <==
ind,x,y
31,-1.7030673225278974,-11.51076143108096


==> experiments/grid/3-by-3-pm2-csvs/pen_5/32.csv <==
ind,x,y
32,4.417608373816802,15.963719145156197


==> experiments/grid/3-by-3-pm2-csvs/pen_5/33.csv <==
ind,x,y
33,-3.8427485324670183,11.063672466230685


==> experiments/grid/3-by-3-pm2-csvs/pen_5/34.csv <==
ind,x,y
34,11.904863684942296,-1.9879322596820694


==> experiments/grid/3-by-3-pm2-csvs/pen_5/35.csv <==
ind,x,y
35,13.65608564890141,-5.0412680934197995


==> experiments/grid/3-by-3-pm2-csvs/pen_5/36.csv <==
ind,x,y
36,14.225434897272777,-3.7431506323867016


==> experiments/grid/3-by-3-pm2-csvs/pen_5/37.csv <==
ind,x,y
37,-4.130104557161827,7.637770787805235


==> experiments/grid/3-by-3-pm2-csvs/pen_5/38.csv <==
ind,x,y
38,-7.3592197536997634,9.817437088687665


==> experiments/grid/3-by-3-pm2-csvs/pen_5/39.csv <==
ind,x,y
39,4.474259021109494,9.156123427673808


==> experiments/grid/3-by-3-pm2-csvs/pen_5/4.csv <==
ind,x,y
4,-11.442102016031095,-1.5601891476283933


==> experiments/grid/3-by-3-pm2-csvs/pen_5/40.csv <==
ind,x,y
40,6.92040155856887,6.150966226418347


==> experiments/grid/3-by-3-pm2-csvs/pen_5/41.csv <==
ind,x,y
41,13.21750424447389,-2.2455913478508664


==> experiments/grid/3-by-3-pm2-csvs/pen_5/42.csv <==
ind,x,y
42,6.740294258371438,7.120384096826263


==> experiments/grid/3-by-3-pm2-csvs/pen_5/43.csv <==
ind,x,y
43,12.554619707907467,-6.777914091263237


==> experiments/grid/3-by-3-pm2-csvs/pen_5/44.csv <==
ind,x,y
44,-2.3796972636389127,-5.590752755901409


==> experiments/grid/3-by-3-pm2-csvs/pen_5/45.csv <==
ind,x,y
45,-0.7062042604189755,-4.993300228211673


==> experiments/grid/3-by-3-pm2-csvs/pen_5/46.csv <==
ind,x,y
46,0.15770578275649227,-5.593813632239519


==> experiments/grid/3-by-3-pm2-csvs/pen_5/47.csv <==
ind,x,y
47,4.484208798035219,-9.606751292716725


==> experiments/grid/3-by-3-pm2-csvs/pen_5/48.csv <==
ind,x,y
48,4.686804382267417,-10.700177167306277


==> experiments/grid/3-by-3-pm2-csvs/pen_5/49.csv <==
ind,x,y
49,3.817585230965087,16.19564012713706


==> experiments/grid/3-by-3-pm2-csvs/pen_5/5.csv <==
ind,x,y
5,3.633155059568615,-10.661196513378359


==> experiments/grid/3-by-3-pm2-csvs/pen_5/50.csv <==
ind,x,y
50,7.812207366702884,5.633933435698496


==> experiments/grid/3-by-3-pm2-csvs/pen_5/51.csv <==
ind,x,y
51,4.599284985640113,-9.838257963763061


==> experiments/grid/3-by-3-pm2-csvs/pen_5/52.csv <==
ind,x,y
52,8.184718755403717,6.16611290482363


==> experiments/grid/3-by-3-pm2-csvs/pen_5/53.csv <==
ind,x,y
53,5.133231513483609,-9.254590812201917


==> experiments/grid/3-by-3-pm2-csvs/pen_5/54.csv <==
ind,x,y
54,4.704889698587382,-11.074948079288607


==> experiments/grid/3-by-3-pm2-csvs/pen_5/55.csv <==
ind,x,y
55,4.204407660610777,16.093832352972825


==> experiments/grid/3-by-3-pm2-csvs/pen_5/56.csv <==
ind,x,y
56,8.214831048029206,7.361830610491921


==> experiments/grid/3-by-3-pm2-csvs/pen_5/57.csv <==
ind,x,y
57,1.2929981605471372,18.26545232152505


==> experiments/grid/3-by-3-pm2-csvs/pen_5/58.csv <==
ind,x,y
58,5.259341272184125,-9.779853441120196


==> experiments/grid/3-by-3-pm2-csvs/pen_5/59.csv <==
ind,x,y
59,8.63127547748092,7.427759890960782


==> experiments/grid/3-by-3-pm2-csvs/pen_5/6.csv <==
ind,x,y
6,2.4023416353545364,-10.27479583421898


==> experiments/grid/3-by-3-pm2-csvs/pen_5/60.csv <==
ind,x,y
60,7.594151467083439,6.020778833180608


==> experiments/grid/3-by-3-pm2-csvs/pen_5/61.csv <==
ind,x,y
61,8.405438602181732,8.489475420334989


==> experiments/grid/3-by-3-pm2-csvs/pen_5/62.csv <==
ind,x,y
62,-12.250628160707667,-2.1422590752271193


==> experiments/grid/3-by-3-pm2-csvs/pen_5/63.csv <==
ind,x,y
63,-11.571241308279888,-2.225774291179984


==> experiments/grid/3-by-3-pm2-csvs/pen_5/64.csv <==
ind,x,y
64,-7.011535049306935,9.186795942226741


==> experiments/grid/3-by-3-pm2-csvs/pen_5/65.csv <==
ind,x,y
65,-5.369490055092365,8.50959180206525


==> experiments/grid/3-by-3-pm2-csvs/pen_5/66.csv <==
ind,x,y
66,-10.739332234746552,-1.6810560116440283


==> experiments/grid/3-by-3-pm2-csvs/pen_5/67.csv <==
ind,x,y
67,-6.9665334288506955,9.495515471886636


==> experiments/grid/3-by-3-pm2-csvs/pen_5/68.csv <==
ind,x,y
68,-12.55199296067758,0.27540487267081176


==> experiments/grid/3-by-3-pm2-csvs/pen_5/69.csv <==
ind,x,y
69,-9.095691355846517,1.9879259154021534


==> experiments/grid/3-by-3-pm2-csvs/pen_5/7.csv <==
ind,x,y
7,3.0940640088406512,16.293570835086072


==> experiments/grid/3-by-3-pm2-csvs/pen_5/70.csv <==
ind,x,y
70,-8.772435361635338,1.5003419419654052


==> experiments/grid/3-by-3-pm2-csvs/pen_5/71.csv <==
ind,x,y
71,-0.4978647999959587,10.918294029777872


==> experiments/grid/3-by-3-pm2-csvs/pen_5/72.csv <==
ind,x,y
72,3.907369131057605,10.117355692260857


==> experiments/grid/3-by-3-pm2-csvs/pen_5/73.csv <==
ind,x,y
73,3.6864421548785553,-7.103740012832696


==> experiments/grid/3-by-3-pm2-csvs/pen_5/74.csv <==
ind,x,y
74,-8.580696702016283,-8.01051450568192


==> experiments/grid/3-by-3-pm2-csvs/pen_5/75.csv <==
ind,x,y
75,-8.056375089684709,-7.015182897795428


==> experiments/grid/3-by-3-pm2-csvs/pen_5/76.csv <==
ind,x,y
76,12.757587812945578,-0.30581805682432645


==> experiments/grid/3-by-3-pm2-csvs/pen_5/77.csv <==
ind,x,y
77,-2.5411920799710708,7.505702831928936


==> experiments/grid/3-by-3-pm2-csvs/pen_5/78.csv <==
ind,x,y
78,11.808998889342327,-3.034262351549124


==> experiments/grid/3-by-3-pm2-csvs/pen_5/79.csv <==
ind,x,y
79,13.270850786571065,-6.139862082276039


==> experiments/grid/3-by-3-pm2-csvs/pen_5/8.csv <==
ind,x,y
8,3.913647568374706,5.289739256057523


==> experiments/grid/3-by-3-pm2-csvs/pen_5/80.csv <==
ind,x,y
80,14.546337597947396,-1.3476731590174964


==> experiments/grid/3-by-3-pm2-csvs/pen_5/81.csv <==
ind,x,y
81,0.06150022581753634,6.690184325165629


==> experiments/grid/3-by-3-pm2-csvs/pen_5/82.csv <==
ind,x,y
82,-4.373090913843885,10.335790209720782


==> experiments/grid/3-by-3-pm2-csvs/pen_5/83.csv <==
ind,x,y
83,5.958852331151833,8.033058101840362


==> experiments/grid/3-by-3-pm2-csvs/pen_5/84.csv <==
ind,x,y
84,12.027208132386875,-5.103729664895354


==> experiments/grid/3-by-3-pm2-csvs/pen_5/85.csv <==
ind,x,y
85,13.48665715666266,-5.557297724920711


==> experiments/grid/3-by-3-pm2-csvs/pen_5/86.csv <==
ind,x,y
86,5.2281786524074505,9.94463466623609


==> experiments/grid/3-by-3-pm2-csvs/pen_5/87.csv <==
ind,x,y
87,-10.945700211145567,2.741644752859439


==> experiments/grid/3-by-3-pm2-csvs/pen_5/88.csv <==
ind,x,y
88,-2.4446092721999073,10.876807663895983


==> experiments/grid/3-by-3-pm2-csvs/pen_5/89.csv <==
ind,x,y
89,-11.356736206661202,2.153433465809146


==> experiments/grid/3-by-3-pm2-csvs/pen_5/9.csv <==
ind,x,y
9,7.693571089613302,7.74952520480378


==> experiments/grid/3-by-3-pm2-csvs/pen_5/90.csv <==
ind,x,y
90,0.402883642036464,10.455206300779869


==> experiments/grid/3-by-3-pm2-csvs/pen_5/91.csv <==
ind,x,y
91,-8.511744232958979,0.8168221838682413


==> experiments/grid/3-by-3-pm2-csvs/pen_5/92.csv <==
ind,x,y
92,-9.177725753919402,2.0045823351112846


==> experiments/grid/3-by-3-pm2-csvs/pen_5/93.csv <==
ind,x,y
93,1.1448059039467944,10.68198782825649


==> experiments/grid/3-by-3-pm2-csvs/pen_5/94.csv <==
ind,x,y
94,1.1849811749590504,-10.604937405589043


==> experiments/grid/3-by-3-pm2-csvs/pen_5/95.csv <==
ind,x,y
95,0.7070259800524843,16.670640455288563


==> experiments/grid/3-by-3-pm2-csvs/pen_5/96.csv <==
ind,x,y
96,5.355344342630283,5.994953331527554


==> experiments/grid/3-by-3-pm2-csvs/pen_5/97.csv <==
ind,x,y
97,-0.9770055094108727,-12.01907608596001


==> experiments/grid/3-by-3-pm2-csvs/pen_5/98.csv <==
ind,x,y
98,-0.9367374878201693,6.972248243130234


==> experiments/grid/3-by-3-pm2-csvs/pen_5/99.csv <==
ind,x,y
99,-0.3078964477160941,-6.213917748561997


==> experiments/grid/3_3-3.csv <==
ind,x,y
0,-3.569125660992629,-2.5599664327893965
1,-5.456882949555384,3.380029083495273
2,-3.497871762835014,-1.0640926294333801
3,3.514488340752013,1.0423970320652514
4,3.572111910598336,2.5414763411647563
5,0.67059972573951,4.33262611727698
6,0.5895824978351402,-3.503612703473816
7,-0.6475634643994274,-4.3374113045107325
8,5.4406883778727915,-3.4083991733903987
9,-0.6160270150153337,3.5769536695954622


==> experiments/grid/4-by-4-csvs/4_4-4__0.csv <==
ind,x,y
0,2.322046902812893,0.2257232144021916


==> experiments/grid/4-by-4-csvs/4_4-4__1.csv <==
ind,x,y
1,3.9789256917724254,9.366669913349941


==> experiments/grid/4-by-4-csvs/4_4-4__10.csv <==
ind,x,y
10,2.516445823713941,5.220515401498748


==> experiments/grid/4-by-4-csvs/4_4-4__100.csv <==
ind,x,y
100,-11.392051077608786,-4.776493656153404


==> experiments/grid/4-by-4-csvs/4_4-4__101.csv <==
ind,x,y
101,-6.174747491593323,4.59976161002529


==> experiments/grid/4-by-4-csvs/4_4-4__102.csv <==
ind,x,y
102,-8.451276328302432,0.4528753739028427


==> experiments/grid/4-by-4-csvs/4_4-4__103.csv <==
ind,x,y
103,-9.396582120917461,6.187646071289145


==> experiments/grid/4-by-4-csvs/4_4-4__104.csv <==
ind,x,y
104,-9.567248585211676,4.293343762918904


==> experiments/grid/4-by-4-csvs/4_4-4__105.csv <==
ind,x,y
105,-8.512051404653743,4.210575072990318


==> experiments/grid/4-by-4-csvs/4_4-4__106.csv <==
ind,x,y
106,-11.651253246042938,-4.04089715979979


==> experiments/grid/4-by-4-csvs/4_4-4__107.csv <==
ind,x,y
107,-9.67173051676955,7.691464387545679


==> experiments/grid/4-by-4-csvs/4_4-4__108.csv <==
ind,x,y
108,-12.257464487233763,0.3184007770609362


==> experiments/grid/4-by-4-csvs/4_4-4__109.csv <==
ind,x,y
109,-10.002322553054631,-1.614674696143826


==> experiments/grid/4-by-4-csvs/4_4-4__11.csv <==
ind,x,y
11,8.18364636008067,5.2690891924733405


==> experiments/grid/4-by-4-csvs/4_4-4__110.csv <==
ind,x,y
110,-7.214832445554028,8.898591707861364


==> experiments/grid/4-by-4-csvs/4_4-4__111.csv <==
ind,x,y
111,0.34772086677013986,3.7532027014791813


==> experiments/grid/4-by-4-csvs/4_4-4__112.csv <==
ind,x,y
112,2.228499760994292,6.951136718318741


==> experiments/grid/4-by-4-csvs/4_4-4__113.csv <==
ind,x,y
113,-0.8567262106713662,-0.1082085384261842


==> experiments/grid/4-by-4-csvs/4_4-4__114.csv <==
ind,x,y
114,1.8662280660144808,3.387029825569007


==> experiments/grid/4-by-4-csvs/4_4-4__115.csv <==
ind,x,y
115,3.6268122072409374,-10.13258283453079


==> experiments/grid/4-by-4-csvs/4_4-4__116.csv <==
ind,x,y
116,10.07173909381438,0.4036743837340276


==> experiments/grid/4-by-4-csvs/4_4-4__12.csv <==
ind,x,y
12,8.271205452715321,9.507412436354906


==> experiments/grid/4-by-4-csvs/4_4-4__13.csv <==
ind,x,y
13,8.066047189942283,2.1500338727945176


==> experiments/grid/4-by-4-csvs/4_4-4__14.csv <==
ind,x,y
14,10.173416203851346,-0.8440742295503197


==> experiments/grid/4-by-4-csvs/4_4-4__15.csv <==
ind,x,y
15,8.869789648112926,9.045805512026243


==> experiments/grid/4-by-4-csvs/4_4-4__16.csv <==
ind,x,y
16,11.537288028750465,-5.470612180182203


==> experiments/grid/4-by-4-csvs/4_4-4__17.csv <==
ind,x,y
17,14.802263466617749,1.7248453635825707


==> experiments/grid/4-by-4-csvs/4_4-4__18.csv <==
ind,x,y
18,13.809167864275798,-3.6545590467315505


==> experiments/grid/4-by-4-csvs/4_4-4__19.csv <==
ind,x,y
19,14.950997414677614,-0.18073567729997078


==> experiments/grid/4-by-4-csvs/4_4-4__2.csv <==
ind,x,y
2,2.476340115415731,-4.6798617280951955


==> experiments/grid/4-by-4-csvs/4_4-4__20.csv <==
ind,x,y
20,14.292138086401057,11.999651243641964


==> experiments/grid/4-by-4-csvs/4_4-4__21.csv <==
ind,x,y
21,4.230287591659827,3.9446938632000244


==> experiments/grid/4-by-4-csvs/4_4-4__22.csv <==
ind,x,y
22,4.0295424840794,7.964236667218872


==> experiments/grid/4-by-4-csvs/4_4-4__23.csv <==
ind,x,y
23,9.687078550042445,-7.79264205014293


==> experiments/grid/4-by-4-csvs/4_4-4__24.csv <==
ind,x,y
24,11.909649186687666,-3.6520345747760605


==> experiments/grid/4-by-4-csvs/4_4-4__25.csv <==
ind,x,y
25,5.9359225230199195,-9.296317581244296


==> experiments/grid/4-by-4-csvs/4_4-4__26.csv <==
ind,x,y
26,9.41449194337821,2.5226045424356744


==> experiments/grid/4-by-4-csvs/4_4-4__27.csv <==
ind,x,y
27,10.715140442837845,1.0958335987858827


==> experiments/grid/4-by-4-csvs/4_4-4__28.csv <==
ind,x,y
28,11.096574498122894,-0.18288924814248458


==> experiments/grid/4-by-4-csvs/4_4-4__29.csv <==
ind,x,y
29,-4.966682386779113,11.371459299771361


==> experiments/grid/4-by-4-csvs/4_4-4__3.csv <==
ind,x,y
3,-1.9978286669271954,-2.825601216203136


==> experiments/grid/4-by-4-csvs/4_4-4__30.csv <==
ind,x,y
30,-4.815433645917911,-9.59838492032359


==> experiments/grid/4-by-4-csvs/4_4-4__31.csv <==
ind,x,y
31,-6.910143472335957,-13.167987929225152


==> experiments/grid/4-by-4-csvs/4_4-4__32.csv <==
ind,x,y
32,-5.642645842306004,-8.734087590366281


==> experiments/grid/4-by-4-csvs/4_4-4__33.csv <==
ind,x,y
33,-2.5909654751924753,12.32120910528396


==> experiments/grid/4-by-4-csvs/4_4-4__34.csv <==
ind,x,y
34,-4.08475418747644,-8.144370009955676


==> experiments/grid/4-by-4-csvs/4_4-4__35.csv <==
ind,x,y
35,-1.900886197296742,10.164267659931694


==> experiments/grid/4-by-4-csvs/4_4-4__36.csv <==
ind,x,y
36,-4.227073166237601,-2.2117731873835873


==> experiments/grid/4-by-4-csvs/4_4-4__37.csv <==
ind,x,y
37,-4.172831517490942,-4.939164305188767


==> experiments/grid/4-by-4-csvs/4_4-4__38.csv <==
ind,x,y
38,-5.393458016948294,9.465614941706542


==> experiments/grid/4-by-4-csvs/4_4-4__39.csv <==
ind,x,y
39,-7.994977246231455,1.8095433048732912


==> experiments/grid/4-by-4-csvs/4_4-4__4.csv <==
ind,x,y
4,-6.589595773062457,-6.7559460368478925


==> experiments/grid/4-by-4-csvs/4_4-4__40.csv <==
ind,x,y
40,-7.816815103403823,-6.234837764495402


==> experiments/grid/4-by-4-csvs/4_4-4__41.csv <==
ind,x,y
41,-1.3759692676440565,9.35333691768663


==> experiments/grid/4-by-4-csvs/4_4-4__42.csv <==
ind,x,y
42,-3.441553040468716,-0.610587295519658


==> experiments/grid/4-by-4-csvs/4_4-4__43.csv <==
ind,x,y
43,-4.033804965742032,-3.1946915720976548


==> experiments/grid/4-by-4-csvs/4_4-4__44.csv <==
ind,x,y
44,-7.069877283385801,-3.153401818288172


==> experiments/grid/4-by-4-csvs/4_4-4__45.csv <==
ind,x,y
45,-1.8818747274052936,11.000004436435642


==> experiments/grid/4-by-4-csvs/4_4-4__46.csv <==
ind,x,y
46,-3.7681897111117033,-0.6831126313794436


==> experiments/grid/4-by-4-csvs/4_4-4__47.csv <==
ind,x,y
47,0.6567077274213343,-9.612962628102977


==> experiments/grid/4-by-4-csvs/4_4-4__48.csv <==
ind,x,y
48,2.1252009538809524,11.915936156583944


==> experiments/grid/4-by-4-csvs/4_4-4__49.csv <==
ind,x,y
49,-0.4731287491884021,-14.264082844676253


==> experiments/grid/4-by-4-csvs/4_4-4__5.csv <==
ind,x,y
5,-1.3504205503354985,-3.290038693952502


==> experiments/grid/4-by-4-csvs/4_4-4__50.csv <==
ind,x,y
50,-0.6669599200991414,-9.978307727444754


==> experiments/grid/4-by-4-csvs/4_4-4__51.csv <==
ind,x,y
51,-0.05842814650044916,-12.375831779516831


==> experiments/grid/4-by-4-csvs/4_4-4__52.csv <==
ind,x,y
52,5.066564164944551,-4.485292947099556


==> experiments/grid/4-by-4-csvs/4_4-4__53.csv <==
ind,x,y
53,2.3451516904133185,-7.193443902642028


==> experiments/grid/4-by-4-csvs/4_4-4__54.csv <==
ind,x,y
54,4.331655717466217,-6.352895959226758


==> experiments/grid/4-by-4-csvs/4_4-4__55.csv <==
ind,x,y
55,2.3792439604377402,13.840421104149817


==> experiments/grid/4-by-4-csvs/4_4-4__56.csv <==
ind,x,y
56,5.287439017341523,-1.200017294300949


==> experiments/grid/4-by-4-csvs/4_4-4__57.csv <==
ind,x,y
57,4.698654896520305,9.407188142329838


==> experiments/grid/4-by-4-csvs/4_4-4__58.csv <==
ind,x,y
58,8.249770195645599,-2.2022220144902955


==> experiments/grid/4-by-4-csvs/4_4-4__59.csv <==
ind,x,y
59,7.05457421195087,-6.628321932343929


==> experiments/grid/4-by-4-csvs/4_4-4__6.csv <==
ind,x,y
6,9.663833992613,4.104618300303029


==> experiments/grid/4-by-4-csvs/4_4-4__60.csv <==
ind,x,y
60,8.68162229467021,-5.167768940396466


==> experiments/grid/4-by-4-csvs/4_4-4__61.csv <==
ind,x,y
61,7.827817936435622,12.690624166239276


==> experiments/grid/4-by-4-csvs/4_4-4__62.csv <==
ind,x,y
62,4.429873921902059,-0.04835299919617234


==> experiments/grid/4-by-4-csvs/4_4-4__63.csv <==
ind,x,y
63,5.6598701000889875,9.168349031638884


==> experiments/grid/4-by-4-csvs/4_4-4__64.csv <==
ind,x,y
64,7.52963608223369,-9.664641164765964


==> experiments/grid/4-by-4-csvs/4_4-4__65.csv <==
ind,x,y
65,2.767829980769204,-9.741979662502036


==> experiments/grid/4-by-4-csvs/4_4-4__66.csv <==
ind,x,y
66,4.361894593938809,-11.878623584281652


==> experiments/grid/4-by-4-csvs/4_4-4__67.csv <==
ind,x,y
67,6.5923778824607755,6.271135276725984


==> experiments/grid/4-by-4-csvs/4_4-4__68.csv <==
ind,x,y
68,8.514879518726172,-2.7498722143390215


==> experiments/grid/4-by-4-csvs/4_4-4__69.csv <==
ind,x,y
69,6.317411800755985,-6.135389800303122


==> experiments/grid/4-by-4-csvs/4_4-4__7.csv <==
ind,x,y
7,7.260413338524716,4.406643013862057


==> experiments/grid/4-by-4-csvs/4_4-4__70.csv <==
ind,x,y
70,7.731997033355299,-3.798134152822626


==> experiments/grid/4-by-4-csvs/4_4-4__71.csv <==
ind,x,y
71,4.448604159564431,14.232610390232544


==> experiments/grid/4-by-4-csvs/4_4-4__72.csv <==
ind,x,y
72,3.927244028932758,0.23932239646727688


==> experiments/grid/4-by-4-csvs/4_4-4__73.csv <==
ind,x,y
73,2.8362538127004018,1.1267403041975999


==> experiments/grid/4-by-4-csvs/4_4-4__74.csv <==
ind,x,y
74,5.07038740673694,7.839852851391441


==> experiments/grid/4-by-4-csvs/4_4-4__75.csv <==
ind,x,y
75,3.477605845242811,-2.7833631721300836


==> experiments/grid/4-by-4-csvs/4_4-4__76.csv <==
ind,x,y
76,0.8122030750208369,-7.546445911937584


==> experiments/grid/4-by-4-csvs/4_4-4__77.csv <==
ind,x,y
77,2.6481736417309136,-10.750901958558245


==> experiments/grid/4-by-4-csvs/4_4-4__78.csv <==
ind,x,y
78,-2.057154934589562,-9.670119597184572


==> experiments/grid/4-by-4-csvs/4_4-4__79.csv <==
ind,x,y
79,-3.7881523171065727,-14.473829451128864


==> experiments/grid/4-by-4-csvs/4_4-4__8.csv <==
ind,x,y
8,0.31447880897039554,1.5250926062614159


==> experiments/grid/4-by-4-csvs/4_4-4__80.csv <==
ind,x,y
80,-3.0058019517526966,-10.45550516754415


==> experiments/grid/4-by-4-csvs/4_4-4__81.csv <==
ind,x,y
81,-0.9796404720452042,-8.641486455987746


==> experiments/grid/4-by-4-csvs/4_4-4__82.csv <==
ind,x,y
82,-2.837763133599168,2.872692556330753


==> experiments/grid/4-by-4-csvs/4_4-4__83.csv <==
ind,x,y
83,-1.5912533325790137,7.703194506054425


==> experiments/grid/4-by-4-csvs/4_4-4__84.csv <==
ind,x,y
84,-3.401280340753249,6.920599158022357


==> experiments/grid/4-by-4-csvs/4_4-4__85.csv <==
ind,x,y
85,-4.805818917067006,2.208683198373636


==> experiments/grid/4-by-4-csvs/4_4-4__86.csv <==
ind,x,y
86,-6.444947162383415,9.699663706667408


==> experiments/grid/4-by-4-csvs/4_4-4__87.csv <==
ind,x,y
87,-2.9451234521607366,10.801161018342356


==> experiments/grid/4-by-4-csvs/4_4-4__88.csv <==
ind,x,y
88,-10.205295397233495,4.7738151108549705


==> experiments/grid/4-by-4-csvs/4_4-4__89.csv <==
ind,x,y
89,-6.261592478621931,1.2137147332932765


==> experiments/grid/4-by-4-csvs/4_4-4__9.csv <==
ind,x,y
9,-4.970365009286198,-5.312692106928668


==> experiments/grid/4-by-4-csvs/4_4-4__90.csv <==
ind,x,y
90,-10.12027028002679,-0.9301707450030542


==> experiments/grid/4-by-4-csvs/4_4-4__91.csv <==
ind,x,y
91,-4.505354301443462,5.878516322532188


==> experiments/grid/4-by-4-csvs/4_4-4__92.csv <==
ind,x,y
92,-6.831745120058596,7.900349934731852


==> experiments/grid/4-by-4-csvs/4_4-4__93.csv <==
ind,x,y
93,-8.856935132500972,-2.06707652964823


==> experiments/grid/4-by-4-csvs/4_4-4__94.csv <==
ind,x,y
94,-10.187682214086736,-2.7170305538731463


==> experiments/grid/4-by-4-csvs/4_4-4__95.csv <==
ind,x,y
95,-14.85844514573642,-2.6587122116149144


==> experiments/grid/4-by-4-csvs/4_4-4__96.csv <==
ind,x,y
96,-15.731316475948239,-10.024828572353819


==> experiments/grid/4-by-4-csvs/4_4-4__97.csv <==
ind,x,y
97,-13.750494133353047,-5.957286467907797


==> experiments/grid/4-by-4-csvs/4_4-4__98.csv <==
ind,x,y
98,-14.23293776383398,-0.6541230906937548


==> experiments/grid/4-by-4-csvs/4_4-4__99.csv <==
ind,x,y
99,-11.736824261931451,4.681104847656113


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__0.csv <==
ind,x,y
0,20.96936846820408,10.616307117757215


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__1.csv <==
ind,x,y
1,46.881281733934884,-16.475784573160546


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__10.csv <==
ind,x,y
10,3.2937964723988298,35.93751387106387


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__100.csv <==
ind,x,y
100,-2.290343028040616,10.411390946900418


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__101.csv <==
ind,x,y
101,-13.172488024375404,18.11681008282824


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__11.csv <==
ind,x,y
11,17.219232799862414,-36.772858655446186


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__12.csv <==
ind,x,y
12,5.391873231460609,-6.0494159010903


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__13.csv <==
ind,x,y
13,29.638489505288778,-17.89179968109418


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__14.csv <==
ind,x,y
14,20.99279314485294,21.8900998521303


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__15.csv <==
ind,x,y
15,5.054523794892037,11.971409377155686


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__16.csv <==
ind,x,y
16,-22.213212135050963,21.378503127147294


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__17.csv <==
ind,x,y
17,34.63565085621796,5.55838283119129


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__18.csv <==
ind,x,y
18,37.206066142728986,-15.925578809213544


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__19.csv <==
ind,x,y
19,-47.379256754460414,5.6417294616697875


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__2.csv <==
ind,x,y
2,-26.43969064578893,-17.7273555120684


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__20.csv <==
ind,x,y
20,-4.331664311101416,-39.89500856023853


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__21.csv <==
ind,x,y
21,33.150276623182656,-32.30871513855527


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__22.csv <==
ind,x,y
22,-33.74391945753689,24.57010435903181


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__23.csv <==
ind,x,y
23,45.17359311258557,-0.1487853034498921


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__24.csv <==
ind,x,y
24,2.9758398064670186,5.12769990606246


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__25.csv <==
ind,x,y
25,37.701210491931214,11.787708913394315


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__26.csv <==
ind,x,y
26,-46.60610677825277,-7.870062747720082


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__27.csv <==
ind,x,y
27,2.1094961111508055,-37.45433291761596


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__28.csv <==
ind,x,y
28,11.127133558005523,-31.548674135652686


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__29.csv <==
ind,x,y
29,44.95399736834939,-20.182890253832667


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__3.csv <==
ind,x,y
3,-4.130443531929608,-17.23169151597475


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__30.csv <==
ind,x,y
30,4.7757653456617355,-43.446361110730045


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__31.csv <==
ind,x,y
31,-35.018810207033596,7.455102821151942


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__32.csv <==
ind,x,y
32,-52.819527349678545,11.546153766875024


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__33.csv <==
ind,x,y
33,-24.031660837970414,-24.633160731495806


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__34.csv <==
ind,x,y
34,-34.55162539453351,32.12220389837622


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__35.csv <==
ind,x,y
35,13.571894212649694,14.767951888986453


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__36.csv <==
ind,x,y
36,-19.576528516880888,-27.393640952935918


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__37.csv <==
ind,x,y
37,-40.90125619591366,-3.3436603948507586


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__38.csv <==
ind,x,y
38,-14.667045405998834,-23.716056972671776


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__39.csv <==
ind,x,y
39,-40.84029977594457,-14.143197434017681


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__4.csv <==
ind,x,y
4,-25.120040777532864,-33.39726077563108


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__40.csv <==
ind,x,y
40,-48.69553912983331,18.30676001981041


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__41.csv <==
ind,x,y
41,-35.54191710451237,17.13457964216802


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__42.csv <==
ind,x,y
42,45.4666420053707,-4.544817746383357


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__43.csv <==
ind,x,y
43,-19.36711383819335,-6.860453853711253


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__44.csv <==
ind,x,y
44,-4.716595075278726,-37.538019229663085


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__45.csv <==
ind,x,y
45,24.78686853348875,25.4199076307985


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__46.csv <==
ind,x,y
46,15.455037943792064,-40.32642388700194


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__47.csv <==
ind,x,y
47,30.815376762610303,10.326460259671808


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__48.csv <==
ind,x,y
48,-15.869685676492878,37.087404083827884


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__49.csv <==
ind,x,y
49,-6.549056488089104,-28.728518464483876


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__5.csv <==
ind,x,y
5,29.94130079980106,-26.240694603168045


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__50.csv <==
ind,x,y
50,9.125434041672195,11.657323808106867


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__51.csv <==
ind,x,y
51,25.169639783936205,-8.383746574174413


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__52.csv <==
ind,x,y
52,-11.143427088178868,-37.63162951011191


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__53.csv <==
ind,x,y
53,-24.023485157811013,-0.10176925755918349


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__54.csv <==
ind,x,y
54,-1.340445884370798,34.701679396912525


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__55.csv <==
ind,x,y
55,25.46453224260538,20.410285181254046


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__56.csv <==
ind,x,y
56,-13.322216091877102,33.473617479256795


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__57.csv <==
ind,x,y
57,21.079245173997098,27.638957331537732


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__58.csv <==
ind,x,y
58,-25.691453300507877,-8.961963737873422


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__59.csv <==
ind,x,y
59,-42.070507972392505,-17.92044454862575


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__6.csv <==
ind,x,y
6,29.031918376865047,-2.849130284306599


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__60.csv <==
ind,x,y
60,-18.824523329161305,32.55575471348721


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__61.csv <==
ind,x,y
61,-31.89515001503042,-21.28359836928619


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__62.csv <==
ind,x,y
62,-45.66025060112921,0.4973662759082856


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__63.csv <==
ind,x,y
63,-16.109983942365776,15.448172333274714


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__64.csv <==
ind,x,y
64,-38.06679329635488,-28.030372880833323


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__65.csv <==
ind,x,y
65,-33.8516939857065,-25.896253419131337


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__66.csv <==
ind,x,y
66,-8.574182322319567,41.37813562183657


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__67.csv <==
ind,x,y
67,34.81597150821274,13.094883606691052


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__68.csv <==
ind,x,y
68,-8.130665479068895,-12.288535062267234


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__69.csv <==
ind,x,y
69,13.099992534652653,24.535097019838584


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__7.csv <==
ind,x,y
7,27.311565572529528,17.577364657718014


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__70.csv <==
ind,x,y
70,21.54348112366803,24.998009696671172


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__71.csv <==
ind,x,y
71,29.98415498870823,27.244726552638685


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__72.csv <==
ind,x,y
72,14.91070369133742,-7.741850100576485


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__73.csv <==
ind,x,y
73,53.40822095432788,-16.853619147545214


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__74.csv <==
ind,x,y
74,-1.4542376107763089,-8.180426691253182


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__75.csv <==
ind,x,y
75,-14.579499986143063,7.3133771756138675


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__76.csv <==
ind,x,y
76,9.211081328614553,35.06360045034151


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__77.csv <==
ind,x,y
77,-12.55101495003048,-35.240764185637246


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__78.csv <==
ind,x,y
78,16.01384375399028,33.89388493187973


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__79.csv <==
ind,x,y
79,10.8137131411304,37.410318427912486


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__8.csv <==
ind,x,y
8,29.58189300485422,26.46912336070905


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__80.csv <==
ind,x,y
80,6.670789626168702,33.07829434321862


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__81.csv <==
ind,x,y
81,-45.21788731173335,21.91811653999901


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__82.csv <==
ind,x,y
82,-20.977637903027748,-12.633682209506025


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__83.csv <==
ind,x,y
83,9.595547819882078,-39.468764022108694


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__84.csv <==
ind,x,y
84,42.65837757910316,-27.41260596356701


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__85.csv <==
ind,x,y
85,-27.58515634927771,17.927631962151803


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__86.csv <==
ind,x,y
86,39.33744658721405,-20.357325450319884


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__87.csv <==
ind,x,y
87,-22.106681433386804,32.65128886089159


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__88.csv <==
ind,x,y
88,-56.69121513560335,18.352475746480508


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__89.csv <==
ind,x,y
89,-5.596705325287015,44.32876447631797


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__9.csv <==
ind,x,y
9,19.62871387201749,-4.295754891155318


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__90.csv <==
ind,x,y
90,0.6185476352750808,18.92374784829706


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__91.csv <==
ind,x,y
91,53.988782053365846,-21.435524428390263


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__92.csv <==
ind,x,y
92,0.022243458183069584,32.7615360072141


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__93.csv <==
ind,x,y
93,42.15717629285425,-8.522866812344141


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__94.csv <==
ind,x,y
94,3.597760071134613,-38.25588534450214


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__95.csv <==
ind,x,y
95,-44.56428962461653,11.52874268108654


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__96.csv <==
ind,x,y
96,0.028485782655498955,-22.239211666212846


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__97.csv <==
ind,x,y
97,14.100093251778889,27.088890030224864


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__98.csv <==
ind,x,y
98,45.72233110234856,-9.812939017305709


==> experiments/grid/6-by-6-csvs/sample1/6_6-3__99.csv <==
ind,x,y
99,-23.376264641390343,-33.50146693901876


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__0.csv <==
ind,x,y
0,-6.4861509445356305,-44.705731918020206


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__1.csv <==
ind,x,y
1,-20.843143300748206,-5.051518615610195


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__10.csv <==
ind,x,y
10,-17.15422368934127,28.837538744486725


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__100.csv <==
ind,x,y
100,-10.650105994039764,42.060853314474286


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__101.csv <==
ind,x,y
101,-26.734148754948965,-23.793201992555517


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__11.csv <==
ind,x,y
11,28.012782885007656,-24.355818211093982


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__12.csv <==
ind,x,y
12,-29.073331506381408,15.504031128958228


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__13.csv <==
ind,x,y
13,9.13198709467799,49.55762444001609


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__14.csv <==
ind,x,y
14,38.122751052074925,0.03618133686531053


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__15.csv <==
ind,x,y
15,-27.141575283892557,10.262998453128096


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__16.csv <==
ind,x,y
16,-20.2282273044941,-17.545653047324418


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__17.csv <==
ind,x,y
17,-26.61609879574974,-14.500189902419878


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__18.csv <==
ind,x,y
18,-22.034670966127106,12.595620443778294


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__19.csv <==
ind,x,y
19,2.638991035952591,8.825736540879223


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__2.csv <==
ind,x,y
2,-40.37593323835281,7.451714202823447


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__20.csv <==
ind,x,y
20,5.1248686107172725,14.167222967683673


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__21.csv <==
ind,x,y
21,6.631972205176799,17.596728520415667


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__22.csv <==
ind,x,y
22,34.12464426304726,32.80988942194746


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__23.csv <==
ind,x,y
23,-18.33653340287448,-36.3479855450142


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__24.csv <==
ind,x,y
24,21.274609160228202,-41.543809499486194


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__25.csv <==
ind,x,y
25,-32.151356407042584,-12.524344223023649


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__26.csv <==
ind,x,y
26,-36.379709182952965,28.440956794363


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__27.csv <==
ind,x,y
27,12.345934208371872,46.199649756471246


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__28.csv <==
ind,x,y
28,-25.338549592482952,31.605219480669994


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__29.csv <==
ind,x,y
29,-20.479402858961656,-28.154918513706757


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__3.csv <==
ind,x,y
3,28.380284897210803,-30.251954243970054


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__30.csv <==
ind,x,y
30,18.28768462349651,16.01555067928427


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__31.csv <==
ind,x,y
31,2.763510342347821,-2.6695045314312615


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__32.csv <==
ind,x,y
32,37.66884255850737,-16.955591397502747


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__33.csv <==
ind,x,y
33,25.996887220772706,39.1934277925782


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__34.csv <==
ind,x,y
34,24.189854873489217,-29.783657152458


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__35.csv <==
ind,x,y
35,-25.09413830731128,21.286238511680065


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__36.csv <==
ind,x,y
36,-34.95149959613021,10.56899827256465


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__37.csv <==
ind,x,y
37,-18.840605777609888,-21.243030901894414


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__38.csv <==
ind,x,y
38,4.966936197805466,-20.17938427866685


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__39.csv <==
ind,x,y
39,31.774545172022915,17.14096890403627


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__4.csv <==
ind,x,y
4,9.01499521607011,12.498109473795626


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__40.csv <==
ind,x,y
40,20.65158813822856,-25.356106209556575


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__41.csv <==
ind,x,y
41,-17.841454324767906,-25.30551895014947


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__42.csv <==
ind,x,y
42,-30.846459409918825,-16.16245430794381


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__43.csv <==
ind,x,y
43,-28.874926205285714,6.85742605567363


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__44.csv <==
ind,x,y
44,-34.663685796070084,-2.0094801242273017


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__45.csv <==
ind,x,y
45,-5.21652814475454,35.01195831284157


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__46.csv <==
ind,x,y
46,27.505664510644543,-1.401204361777462


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__47.csv <==
ind,x,y
47,5.0447387305409865,51.12370218073131


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__48.csv <==
ind,x,y
48,19.50341172605155,22.059879774266637


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__49.csv <==
ind,x,y
49,-11.977553481685515,-46.66726929769046


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__5.csv <==
ind,x,y
5,23.539304111838195,-8.881770282160929


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__50.csv <==
ind,x,y
50,-15.276450370989158,-45.569661763555494


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__51.csv <==
ind,x,y
51,-0.4377624051735945,26.27939314017851


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__52.csv <==
ind,x,y
52,-34.48212722729605,23.5115563286613


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__53.csv <==
ind,x,y
53,-1.5927333159214072,-10.785638739219786


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__54.csv <==
ind,x,y
54,-28.80638756357504,2.4450640329609885


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__55.csv <==
ind,x,y
55,0.7059756998698313,-24.591135736839536


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__56.csv <==
ind,x,y
56,4.736882756551131,28.214512167387024


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__57.csv <==
ind,x,y
57,-22.202630103761713,18.37324484100124


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__58.csv <==
ind,x,y
58,-39.73398449066147,13.76816794816167


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__59.csv <==
ind,x,y
59,-42.90021736481252,-2.5892760002156794


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__6.csv <==
ind,x,y
6,-13.108471886106798,38.67825943277444


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__60.csv <==
ind,x,y
60,-18.044154719059108,24.111445118889684


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__61.csv <==
ind,x,y
61,27.6993548561199,20.802917568300717


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__62.csv <==
ind,x,y
62,36.71856722235579,-4.348436539310771


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__63.csv <==
ind,x,y
63,11.785651038692786,-37.69153040907327


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__64.csv <==
ind,x,y
64,40.23787920478417,9.154729163997407


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__65.csv <==
ind,x,y
65,16.705378405907105,-20.55958275572958


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__66.csv <==
ind,x,y
66,-31.19954427148958,-9.489811083344012


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__67.csv <==
ind,x,y
67,40.306655354816314,-6.0622108445219665


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__68.csv <==
ind,x,y
68,4.924923714501448,-48.479504108949605


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__69.csv <==
ind,x,y
69,-35.007948800720854,-23.620923237236852


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__7.csv <==
ind,x,y
7,2.52172328970209,-46.266592762014625


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__70.csv <==
ind,x,y
70,30.16404756338128,-9.765898999635073


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__71.csv <==
ind,x,y
71,4.5033013943458675,-27.749175818760204


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__72.csv <==
ind,x,y
72,40.59919378277199,12.801090620047795


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__73.csv <==
ind,x,y
73,-34.534683875556844,14.85562677161796


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__74.csv <==
ind,x,y
74,10.713656492296492,-44.267004581700284


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__75.csv <==
ind,x,y
75,29.17538050315135,25.814439328829906


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__76.csv <==
ind,x,y
76,19.425409944214287,11.261586582502327


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__77.csv <==
ind,x,y
77,-23.894187391155356,-34.349893652061496


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__78.csv <==
ind,x,y
78,-33.997776495582116,6.8586845551231175


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__79.csv <==
ind,x,y
79,-23.613232841481896,-1.8585728543097206


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__8.csv <==
ind,x,y
8,38.81755034958233,-11.217382459662952


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__80.csv <==
ind,x,y
80,14.010024139757496,-46.82681242369955


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__81.csv <==
ind,x,y
81,-3.0362263009419905,-30.300957125875694


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__82.csv <==
ind,x,y
82,-12.259656625839474,26.359397980142308


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__83.csv <==
ind,x,y
83,3.509038963647796,61.695821304896356


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__84.csv <==
ind,x,y
84,-6.3070024470631205,-26.808556517118305


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__85.csv <==
ind,x,y
85,0.736983986830788,-36.745434935331645


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__86.csv <==
ind,x,y
86,24.434611068317214,32.47202321990902


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__87.csv <==
ind,x,y
87,20.56881235668357,-22.459297624886297


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__88.csv <==
ind,x,y
88,-5.158150067216398,-55.52642115803622


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__89.csv <==
ind,x,y
89,26.936871810011933,15.796701594769806


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__9.csv <==
ind,x,y
9,41.84092934861988,2.3666251033593504


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__90.csv <==
ind,x,y
90,-25.81849135300378,9.561658704797477


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__91.csv <==
ind,x,y
91,28.823800042345212,-20.16448279225989


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__92.csv <==
ind,x,y
92,-25.087469390440898,27.3734922239796


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__93.csv <==
ind,x,y
93,-1.6419614126770494,35.88219171558001


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__94.csv <==
ind,x,y
94,29.891506544876925,-22.188553349029565


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__95.csv <==
ind,x,y
95,43.33476764109677,-2.191180351061401


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__96.csv <==
ind,x,y
96,20.514280133145494,27.553299951648583


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__97.csv <==
ind,x,y
97,9.87954219462379,29.01641335864345


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__98.csv <==
ind,x,y
98,-19.83993900981521,41.48794535218191


==> experiments/grid/6-by-6-csvs/sample7/6_6-3__99.csv <==
ind,x,y
99,25.391713359519326,3.659512516368803


==> experiments/iowa/four_seats_2008.csv <==
,X,Y
0,4.345828663360337,6.9462517626528015
1,8.55444588167561,2.5838549519787235
2,6.696753191551143,3.4771046133595256
3,8.615185240822811,-1.2517483960207358


==> experiments/iowa/three_seats_2008.csv <==
,X,Y
0,-2.8479378369849555,6.624838531423357
1,1.0794406419164884,1.0755541725983826
2,3.1028973407855025,-0.9220798262321566
3,-2.413230954225002,2.828791897052474
4,-3.2716082936202473,2.39405855667301
5,-4.434164312446005,-3.764853676497734
6,-4.284818162971815,0.1506365449730168
7,5.01356285414068,-1.971506067801467
8,-2.7541128018425316,0.7273979398578057
9,-0.48142774752113865,4.303326019245711
10,-1.8441515704049667,4.633662565629587
11,3.536474240254007,-3.5316879484650032
12,-4.391808990130573,0.10054644628855307
13,1.2665043427351064,-3.35908695161968
14,4.461653999725211,4.2589957698335
15,2.8897805206344223,-0.05441254203968115
16,-4.558053292137082,2.357046273141277
17,-0.7050570208232735,6.808747636988439
18,-0.5029040304774153,6.878537150439841
19,4.248115721505355,5.888445123005644
20,-2.5033396599449054,1.3919230683300936
21,2.3117892652000402,4.885123236140007
22,-4.880481581250897,-3.7081528415623715
23,2.3298525521211597,2.6883168529461243
24,-4.680729142807094,-0.3365919324391894
25,0.8268119736799231,-1.799347881053792
26,2.5601316568683097,1.0182215296376027
27,-0.6657312307948062,-4.050745827896459
28,6.4580970332322165,2.78415306378305
29,-4.697790341436544,-1.266053359432594
30,-4.345686558889008,-0.8672276366086026
31,4.395138079043969,1.0005072530898516
32,8.918510691853752,-0.8977811787097345
33,0.02574601622997769,-1.2597801308354946
34,4.982601662705354,-1.1438892552791589
35,-1.076595485484903,-5.273704438531883
36,1.6456744382153932,6.949980897688849
37,8.937670090362028,1.594333664668283
38,-5.316833476387908,-4.087876549730503
39,0.5325326769676123,-4.6252426426784545
40,3.5838773852758954,1.5920435606886543
41,3.2520317214324312,-3.1434833336073336
42,-1.7922051445538938,6.656805157324112
43,-3.3624482802375475,-3.2096714178119528
44,3.026404330275245,-4.351461814856126
45,-0.2260230036930482,4.511429092566519
46,0.5938070096805806,-5.437058118382547
47,3.96883519492024,0.44200828032852907
48,-5.136268144478579,-0.8066591560666523
49,-1.567051066136339,-5.748686059125857
50,-1.8528517889438998,3.2250780299539605
51,2.312357634538688,3.302823297961546
52,0.9309375286616585,-4.606038630664548
53,-3.642860474310462,-2.811825396829092
54,-0.626055757753413,1.3449177547762656
55,-2.251294536232578,6.507051197274299
56,-1.9045805176364834,5.489387053960882
57,0.597475374172003,0.24441208086686278
58,-5.2411820927061905,-2.9184318998752645
59,3.567801900360664,-1.2682618842906885
60,3.3451463050515393,-0.07993188868746937
61,2.326607954224195,2.956881228697192
62,-4.608521210379269,1.45832851207797
63,-4.798306822057967,2.30146280383828
64,-5.184571132001641,-1.6185084154729712
65,4.408352905387615,4.6223779566339935
66,-1.5552920757815318,-0.8299057342466524
67,-3.1555010476907115,-3.8055982784921087
68,-4.9307016231242144,3.498363862775015
69,1.055218380099699,-3.9352146567445767
70,-1.3524105057124516,-2.6707123680239895
71,-2.66510046578101,-5.647127131491418
72,-1.0114955612937824,-1.7131988764982307
73,2.6834692641019804,-5.099608908498969
74,0.026916411399882486,-2.0740534550749707
75,-3.0458128935178457,2.3778882075672416
76,2.1506021469374836,6.75119869791444
77,1.1611068384203163,-1.9341590071987302
78,-2.9547108269099365,5.7076093059710615
79,-3.8564772178168822,3.3910523632112577
80,4.212732631543996,-5.486686849263571
81,-1.454653400220727,-3.2984605854777653
82,-5.5860102518496335,1.0651644973004464
83,-2.2752709522021277,5.985390404527663
84,-4.977094486366238,1.8040959380339479
85,2.933501776500647,-4.783110541568581
86,3.0721054420441587,-4.813723147074348
87,1.4273192742535028,-1.3356346036276863
88,-2.1057106035903126,-3.631244014156162
89,4.048045274308366,2.8330959432394094
90,-5.5872816344315375,-2.2065326426410206
91,-1.0027317070852102,-0.889163617205811
92,-1.0004985128417714,-2.4196586797821356
93,-4.777973043098342,1.3635017275272763
94,0.5723793481562054,-4.241404728159262
95,3.7147786106288536,6.264361897669372
96,-5.4560464000248325,-0.024533469404077475
97,6.048921077302567,3.820691000951206
98,-0.40724783067538817,-5.532084203964282
99,-0.9322689654308792,-2.913800669481433
100,3.091298037252032,-4.9722194806196915
101,0.8301967280092558,-2.11313363202569
102,-5.604911596933895,0.04794230364969661
103,3.118693153382765,6.3136678442792045
104,-0.44635970291301563,-1.1014641091560011
105,3.766651544733289,4.866442336478039
106,1.5131156093157572,-4.14193088439671
107,-3.361883501937042,-0.6951634660070789
108,-1.4361768126710601,6.147427795302582
109,2.5956914069860457,-4.878341372988158
110,-1.6877251901421135,0.6599381915362713
111,4.375272531976272,-2.904645370125781
112,4.796315413238947,5.333553875691181
113,2.981324977731883,6.653587388596833
114,-1.0651090897440672,6.407993006671361
115,-4.904821364380808,2.022537039887031
116,-4.0404350083855745,-0.7238847319623558
117,-0.8239614129876469,0.25810911079259535
118,0.13587795819933932,0.9586491992585544
119,-2.2936609453206587,2.2228619961120137
120,-5.580106712496612,-1.626919456106789
121,-0.5799392934642154,2.3762024052652757
122,-1.3018881369356952,3.08641081825121
123,5.065443831219366,-0.9925769911398951
124,-3.8147448998700715,3.583098247672579
125,2.9842504946870805,-4.748986970765432
126,1.4623423381540277,7.428098730388102
127,-0.17009548082485199,1.4461394400309764
128,-3.774041379796981,1.964652700411224
129,-1.4314322749878365,1.8180845097855476
130,-2.3642409351586875,-3.7215303618076025
131,-1.1799528596288895,-0.4650292727579906
132,1.8395664840024848,3.7684307190578488
133,-1.8987064996151723,4.851730019135326
134,1.029743648614394,2.9095395215444677
135,-4.469109389608775,-4.484170220495196
136,-2.290244269334277,3.740974525219082
137,4.285456537696303,-5.164701629783671
138,2.036696793360675,-2.5031722977863144
139,3.2702719298945864,-5.036434531189061
140,-0.9704197130549568,2.7425867385249005
141,0.6839469636595539,-1.3112296384725302
142,2.6410298757631816,6.5896327300058015
143,3.364682625914018,4.8153118375039226
144,2.3942710613690594,-1.8107766283151563
145,0.7496676005182432,-3.733747397589355
146,-3.3113418277763214,2.0112968908302067
147,1.1108351980286553,-2.966545073492534
148,3.242419223185968,-1.5053970455699226
149,5.2277624385140875,-0.36470662863201564
150,3.7783458874299067,2.8450445851713924
151,-4.224632531089974,0.5460385007596719
152,-0.8025585489917166,-4.582815106321587
153,-4.152630136231992,-1.547385987754748
154,5.364513230282247,-2.477578860192878
155,1.643814148358947,-5.24300489826295
156,8.749161878893794,1.8219450770311274
157,-0.6454339967185644,-2.6947661268964316
158,-5.088404867581096,-1.0889217037618821
159,-6.483253129735924,-5.4415617369055935
160,0.2546935102507225,-4.326461206169721
161,2.6380686509683193,-4.178689209949348
162,1.0175239715852042,-1.7243914190061844
163,-1.521769196900039,-0.5552559881948742
164,5.394213339543712,2.8462057898645656
165,0.7299219233919259,-2.4502373247847453
166,-5.124102678024525,-1.7636421571227066
167,0.5171068675490614,3.941987728558909
168,-0.3158077912410745,-5.8857751028175205
169,-3.093687258268335,-1.393369998602388
170,-5.356699220590868,1.6722885865360126
171,6.183569394665907,-0.11041457475487708
172,4.040373903977838,-0.9346087334785921
173,-2.7835142705872635,5.721843141572035
174,4.969265456756568,-4.911827810499373
175,2.821616862592889,-0.9212172790092588
176,-4.910320266876462,-1.3412442170667775
177,0.027677075077801875,-3.7937283704023024
178,6.160466897967493,-0.19213263134901315
179,-0.03819395841036275,0.395736816916929
180,-4.917890972676231,2.5083583868032027
181,2.683691567915758,-3.8224710041241368
182,3.502033188536814,2.3844026421838627
183,-1.8313524336184297,-4.849080340403422
184,6.389171522635565,4.55565897436419
185,-0.7188418043405435,0.4650117680204974
186,-0.2161993444253684,-4.078674777460733
187,-2.279543520526427,-2.6686178223507717
188,-1.5582990831932746,5.453205398595865
189,-5.027806695192726,1.4621643402611428
190,-1.158823952766513,-3.3058926322673337
191,4.7772673663741525,-0.07724698783293998
192,3.9924369514321154,-3.3478484170890446
193,-0.2647667223653161,6.041742132833125
194,3.4287074068133916,-5.687763435768776
195,3.4757884644949706,0.486219601436317
196,-3.134007173193932,-4.564014755857188
197,-1.8481018690070026,-0.12261169057877613
198,5.047473195697105,-3.529163788295174
199,-4.276984771584109,-2.673475859131169
200,-5.504452287454017,-1.3057104555154715
201,-4.674922449238943,1.9911346790433657
202,0.5041727955713374,5.353462570694093
203,-1.2653740926021706,-4.355942999983865
204,0.9813221611486793,-3.875005679130303
205,1.2304253364232274,-3.571412358266764
206,3.690213158805186,-2.475387869472622
207,1.7049076675992718,4.349906186592865
208,-3.770132695274094,-2.3165073084974552
209,3.374084411657879,1.646340041406802
210,-2.9342960985518958,3.2580248458062515
211,2.8313011747005334,-4.438630260096512
212,-5.881107212733387,1.1739855134052901
213,-1.872742379374968,2.4839781816252287
214,-2.0414732806935825,-7.41664257492724
215,-2.4115879357298384,-0.5753406651333842
216,-1.9669597130154277,6.9624851220603805
217,0.8655185633796434,1.3159739149934129
218,-0.11348670762920494,2.3819833651271747
219,-2.9365575406297157,-1.6896127794645353
220,0.9066449575934923,6.957892915343372
221,0.15376085407801643,-0.3129248843256468
222,-2.559595851965795,4.159464606124843
223,4.414783075047024,-0.9862677844962736
224,2.7759593905626674,-4.566486943157401
225,3.3326896648050393,-0.7241818325862409
226,3.350022937898331,-3.3369321848929596
227,1.2026583333603353,-4.767016172916792
228,-5.403518076822036,1.4969774752937033
229,-1.153228584634515,4.750702326896562
230,4.193225762256091,2.7210641822591497
231,-4.611127591635814,-1.6575444481264503
232,6.7950742108553,0.49450253985609643
233,-4.910906202279075,3.0629878189322266
234,-0.9897645692399836,-0.6884884033713199
235,0.8598366760005348,-4.2640861834017745
236,-1.6508218767415077,-3.7808076185032684
237,0.48974522368771567,2.691019707456319
238,3.136988369047421,-3.6933479614777416
239,-4.989208953371263,0.7285789163486756
240,-1.22513190411068,3.7448149720760284
241,-0.9257503643168932,0.3072568033628969
242,-4.667910033820576,-0.26004859457118784
243,1.0745102632500867,-0.357250665615327
244,-4.265052399036992,-2.1807181971099263
245,-0.5624867914347244,-2.7667682146887254


==> experiments/iowa/three_seats_2012.csv <==
,X,Y
0,-2.8479378369849555,6.624838531423357
1,1.0794406419164884,1.0755541725983826
2,3.1028973407855025,-0.9220798262321566
3,-2.413230954225002,2.828791897052474
4,-3.2716082936202473,2.39405855667301
5,-4.434164312446005,-3.764853676497734
6,-4.284818162971815,0.1506365449730168
7,5.01356285414068,-1.971506067801467
8,-2.7541128018425316,0.7273979398578057
9,-0.48142774752113865,4.303326019245711
10,-1.8441515704049667,4.633662565629587
11,3.536474240254007,-3.5316879484650032
12,-4.391808990130573,0.10054644628855307
13,1.2665043427351064,-3.35908695161968
14,4.461653999725211,4.2589957698335
15,2.8897805206344223,-0.05441254203968115
16,-4.558053292137082,2.357046273141277
17,-0.7050570208232735,6.808747636988439
18,-0.5029040304774153,6.878537150439841
19,4.248115721505355,5.888445123005644
20,-2.5033396599449054,1.3919230683300936
21,2.3117892652000402,4.885123236140007
22,-4.880481581250897,-3.7081528415623715
23,2.3298525521211597,2.6883168529461243
24,-4.680729142807094,-0.3365919324391894
25,0.8268119736799231,-1.799347881053792
26,2.5601316568683097,1.0182215296376027
27,-0.6657312307948062,-4.050745827896459
28,6.4580970332322165,2.78415306378305
29,-4.697790341436544,-1.266053359432594
30,-4.345686558889008,-0.8672276366086026
31,4.395138079043969,1.0005072530898516
32,0.02574601622997769,-1.2597801308354946
33,4.982601662705354,-1.1438892552791589
34,-1.076595485484903,-5.273704438531883
35,1.6456744382153932,6.949980897688849
36,-5.316833476387908,-4.087876549730503
37,4.345828663360337,6.9462517626528015
38,0.5325326769676123,-4.6252426426784545
39,3.5838773852758954,1.5920435606886543
40,3.2520317214324312,-3.1434833336073336
41,-1.7922051445538938,6.656805157324112
42,-3.3624482802375475,-3.2096714178119528
43,3.026404330275245,-4.351461814856126
44,-0.2260230036930482,4.511429092566519
45,0.5938070096805806,-5.437058118382547
46,3.96883519492024,0.44200828032852907
47,-5.136268144478579,-0.8066591560666523
48,-1.567051066136339,-5.748686059125857
49,-1.8528517889438998,3.2250780299539605
50,2.312357634538688,3.302823297961546
51,0.9309375286616585,-4.606038630664548
52,-3.642860474310462,-2.811825396829092
53,-0.626055757753413,1.3449177547762656
54,-2.251294536232578,6.507051197274299
55,-1.9045805176364834,5.489387053960882
56,0.597475374172003,0.24441208086686278
57,-5.2411820927061905,-2.9184318998752645
58,3.567801900360664,-1.2682618842906885
59,3.3451463050515393,-0.07993188868746937
60,2.326607954224195,2.956881228697192
61,-4.608521210379269,1.45832851207797
62,-4.798306822057967,2.30146280383828
63,-5.184571132001641,-1.6185084154729712
64,4.408352905387615,4.6223779566339935
65,-1.5552920757815318,-0.8299057342466524
66,-3.1555010476907115,-3.8055982784921087
67,-4.9307016231242144,3.498363862775015
68,1.055218380099699,-3.9352146567445767
69,-1.3524105057124516,-2.6707123680239895
70,-2.66510046578101,-5.647127131491418
71,-1.0114955612937824,-1.7131988764982307
72,2.6834692641019804,-5.099608908498969
73,0.026916411399882486,-2.0740534550749707
74,-3.0458128935178457,2.3778882075672416
75,2.1506021469374836,6.75119869791444
76,1.1611068384203163,-1.9341590071987302
77,-2.9547108269099365,5.7076093059710615
78,-3.8564772178168822,3.3910523632112577
79,4.212732631543996,-5.486686849263571
80,-1.454653400220727,-3.2984605854777653
81,-5.5860102518496335,1.0651644973004464
82,-2.2752709522021277,5.985390404527663
83,-4.977094486366238,1.8040959380339479
84,2.933501776500647,-4.783110541568581
85,3.0721054420441587,-4.813723147074348
86,1.4273192742535028,-1.3356346036276863
87,-2.1057106035903126,-3.631244014156162
88,4.048045274308366,2.8330959432394094
89,-5.5872816344315375,-2.2065326426410206
90,-1.0027317070852102,-0.889163617205811
91,-1.0004985128417714,-2.4196586797821356
92,-4.777973043098342,1.3635017275272763
93,0.5723793481562054,-4.241404728159262
94,3.7147786106288536,6.264361897669372
95,-5.4560464000248325,-0.024533469404077475
96,6.048921077302567,3.820691000951206
97,-0.40724783067538817,-5.532084203964282
98,-0.9322689654308792,-2.913800669481433
99,3.091298037252032,-4.9722194806196915
100,0.8301967280092558,-2.11313363202569
101,-5.604911596933895,0.04794230364969661
102,3.118693153382765,6.3136678442792045
103,-0.44635970291301563,-1.1014641091560011
104,3.766651544733289,4.866442336478039
105,1.5131156093157572,-4.14193088439671
106,-3.361883501937042,-0.6951634660070789
107,-1.4361768126710601,6.147427795302582
108,2.5956914069860457,-4.878341372988158
109,-1.6877251901421135,0.6599381915362713
110,4.375272531976272,-2.904645370125781
111,4.796315413238947,5.333553875691181
112,2.981324977731883,6.653587388596833
113,-1.0651090897440672,6.407993006671361
114,-4.904821364380808,2.022537039887031
115,-4.0404350083855745,-0.7238847319623558
116,-0.8239614129876469,0.25810911079259535
117,0.13587795819933932,0.9586491992585544
118,-2.2936609453206587,2.2228619961120137
119,-5.580106712496612,-1.626919456106789
120,-0.5799392934642154,2.3762024052652757
121,-1.3018881369356952,3.08641081825121
122,5.065443831219366,-0.9925769911398951
123,-3.8147448998700715,3.583098247672579
124,2.9842504946870805,-4.748986970765432
125,1.4623423381540277,7.428098730388102
126,-0.17009548082485199,1.4461394400309764
127,-3.774041379796981,1.964652700411224
128,-1.4314322749878365,1.8180845097855476
129,-2.3642409351586875,-3.7215303618076025
130,-1.1799528596288895,-0.4650292727579906
131,1.8395664840024848,3.7684307190578488
132,-1.8987064996151723,4.851730019135326
133,1.029743648614394,2.9095395215444677
134,-4.469109389608775,-4.484170220495196
135,-2.290244269334277,3.740974525219082
136,4.285456537696303,-5.164701629783671
137,2.036696793360675,-2.5031722977863144
138,3.2702719298945864,-5.036434531189061
139,-0.9704197130549568,2.7425867385249005
140,0.6839469636595539,-1.3112296384725302
141,2.6410298757631816,6.5896327300058015
142,3.364682625914018,4.8153118375039226
143,2.3942710613690594,-1.8107766283151563
144,0.7496676005182432,-3.733747397589355
145,-3.3113418277763214,2.0112968908302067
146,1.1108351980286553,-2.966545073492534
147,3.242419223185968,-1.5053970455699226
148,5.2277624385140875,-0.36470662863201564
149,3.7783458874299067,2.8450445851713924
150,-4.224632531089974,0.5460385007596719
151,-0.8025585489917166,-4.582815106321587
152,-4.152630136231992,-1.547385987754748
153,5.364513230282247,-2.477578860192878
154,1.643814148358947,-5.24300489826295
155,-0.6454339967185644,-2.6947661268964316
156,6.696753191551143,3.4771046133595256
157,-5.088404867581096,-1.0889217037618821
158,-6.483253129735924,-5.4415617369055935
159,0.2546935102507225,-4.326461206169721
160,2.6380686509683193,-4.178689209949348
161,1.0175239715852042,-1.7243914190061844
162,-1.521769196900039,-0.5552559881948742
163,5.394213339543712,2.8462057898645656
164,0.7299219233919259,-2.4502373247847453
165,-5.124102678024525,-1.7636421571227066
166,0.5171068675490614,3.941987728558909
167,-0.3158077912410745,-5.8857751028175205
168,-3.093687258268335,-1.393369998602388
169,-5.356699220590868,1.6722885865360126
170,6.183569394665907,-0.11041457475487708
171,4.040373903977838,-0.9346087334785921
172,-2.7835142705872635,5.721843141572035
173,4.969265456756568,-4.911827810499373
174,2.821616862592889,-0.9212172790092588
175,-4.910320266876462,-1.3412442170667775
176,0.027677075077801875,-3.7937283704023024
177,6.160466897967493,-0.19213263134901315
178,-0.03819395841036275,0.395736816916929
179,-4.917890972676231,2.5083583868032027
180,2.683691567915758,-3.8224710041241368
181,3.502033188536814,2.3844026421838627
182,-1.8313524336184297,-4.849080340403422
183,6.389171522635565,4.55565897436419
184,-0.7188418043405435,0.4650117680204974
185,-0.2161993444253684,-4.078674777460733
186,-2.279543520526427,-2.6686178223507717
187,-1.5582990831932746,5.453205398595865
188,-5.027806695192726,1.4621643402611428
189,-1.158823952766513,-3.3058926322673337
190,4.7772673663741525,-0.07724698783293998
191,3.9924369514321154,-3.3478484170890446
192,-0.2647667223653161,6.041742132833125
193,3.4287074068133916,-5.687763435768776
194,3.4757884644949706,0.486219601436317
195,-3.134007173193932,-4.564014755857188
196,-1.8481018690070026,-0.12261169057877613
197,5.047473195697105,-3.529163788295174
198,-4.276984771584109,-2.673475859131169
199,-5.504452287454017,-1.3057104555154715
200,-4.674922449238943,1.9911346790433657
201,0.5041727955713374,5.353462570694093
202,-1.2653740926021706,-4.355942999983865
203,0.9813221611486793,-3.875005679130303
204,1.2304253364232274,-3.571412358266764
205,3.690213158805186,-2.475387869472622
206,1.7049076675992718,4.349906186592865
207,-3.770132695274094,-2.3165073084974552
208,3.374084411657879,1.646340041406802
209,-2.9342960985518958,3.2580248458062515
210,2.8313011747005334,-4.438630260096512
211,-5.881107212733387,1.1739855134052901
212,-1.872742379374968,2.4839781816252287
213,-2.0414732806935825,-7.41664257492724
214,-2.4115879357298384,-0.5753406651333842
215,-1.9669597130154277,6.9624851220603805
216,0.8655185633796434,1.3159739149934129
217,-0.11348670762920494,2.3819833651271747
218,-2.9365575406297157,-1.6896127794645353
219,0.9066449575934923,6.957892915343372
220,0.15376085407801643,-0.3129248843256468
221,-2.559595851965795,4.159464606124843
222,4.414783075047024,-0.9862677844962736
223,2.7759593905626674,-4.566486943157401
224,3.3326896648050393,-0.7241818325862409
225,3.350022937898331,-3.3369321848929596
226,1.2026583333603353,-4.767016172916792
227,-5.403518076822036,1.4969774752937033
228,-1.153228584634515,4.750702326896562
229,4.193225762256091,2.7210641822591497
230,-4.611127591635814,-1.6575444481264503
231,6.7950742108553,0.49450253985609643
232,-4.910906202279075,3.0629878189322266
233,-0.9897645692399836,-0.6884884033713199
234,0.8598366760005348,-4.2640861834017745
235,-1.6508218767415077,-3.7808076185032684
236,0.48974522368771567,2.691019707456319
237,3.136988369047421,-3.6933479614777416
238,-4.989208953371263,0.7285789163486756
239,-1.22513190411068,3.7448149720760284
240,-0.9257503643168932,0.3072568033628969
241,-4.667910033820576,-0.26004859457118784
242,1.0745102632500867,-0.357250665615327
243,-4.265052399036992,-2.1807181971099263
244,-0.5624867914347244,-2.7667682146887254


==> experiments/iowa/two_seats_2012.csv <==
,X,Y
0,8.918510691853752,-0.8977811787097345
1,8.937670090362028,1.594333664668283
2,8.55444588167561,2.5838549519787235
3,8.749161878893794,1.8219450770311274
4,8.615185240822811,-1.2517483960207358

